Droop-Aware Foundation Model Power Flow

This paper develops a droop-aware extension of the GridFM power systems foundation model, embedding droop gains and frequency/voltage deadband parameters as per-bus node features to enable control-aware AC power-flow analysis. Existing power-flow datasets encode only static electrical features, conflating operating points from qualitatively different control regimes; this work resolves that gap by exposing droop and deadband parameters as structured node features, with deadband discontinuities handled through a smooth tanh approximation that preserves solver differentiability. A transformer-based graph neural network is pre-trained on masked reconstruction and fine-tuned on the resulting control-aware datasets. The framework is validated against PSCAD electromagnetic-transient simulations on a two-bus system (0.11% maximum steady-state error) and cross-validated against an independent PyPower droop solver on the IEEE 24-bus RTS. On the 24-bus system the surrogate attains R2 = 0.9996 for active generation and 0.0015 p.u. voltage-magnitude RMSE; scalability is confirmed on the IEEE 300-bus system (0.0036 p.u. RMSE, R2 = 0.9841 for voltage magnitude across 299,700 predictions). A three-mode control study further shows that the deadband widens the control-error distribution while leaving total droop compensation unchanged, establishing deadband width as an actionable node-level design feature.

==> PSCAD_GridFM_Validation.csv <==
time,PSCAD,GridFM
0.0,1.0277743355667346,1.0275
0.005000000000000782,1.0278355070535725,1.0275
0.009999999999999787,1.0278872923405884,1.0275
0.015000000000000568,1.0279303151734542,1.0275
0.019999999999999574,1.0279651992978416,1.0275
0.025000000000000355,1.0279925684594224,1.0275
0.02999999999999936,1.0280130464038686,1.0275
0.03500000000000014,1.028027256876852,1.0275
0.03999999999999915,1.028035823624044,1.0275
0.04499999999999993,1.0280393703911173,1.0275
0.05000000000000071,1.0280385209237297,1.0275
0.054999999999999716,1.0280361362300356,1.0275
0.0600000000000005,1.0279580815540468,1.0275
0.0649999999999995,1.0279403757079892,1.0275
0.07000000000000028,1.0279914058743933,1.0275
0.07499999999999929,1.0280466976007057,1.0275
0.08000000000000007,1.0280389074410883,1.0275
0.08500000000000085,1.0279594902187608,1.0275
0.08999999999999986,1.027945766247515,1.0275
0.09500000000000064,1.0279980126106698,1.0275
0.09999999999999964,1.0280505133230302,1.0275
0.10500000000000043,1.0280369931342266,1.0275
0.10999999999999943,1.0279567491040076,1.0275
0.11500000000000021,1.0279471992769138,1.0275
0.11999999999999922,1.028000725479957,1.0275
0.125,1.0280505596195388,1.0275
0.13000000000000078,1.0280315198048542,1.0275
0.1349999999999998,1.0279514525652074,1.0275
0.14000000000000057,1.0279465619473551,1.0275
0.14499999999999957,1.0280017715760246,1.0275
0.15000000000000036,1.0280495515716799,1.0275
0.15499999999999936,1.028025738182311,1.0275
0.16000000000000014,1.027947309503877,1.0275
0.16499999999999915,1.0279475212941938,1.0275
0.16999999999999993,1.028004454067427,1.0275
0.1750000000000007,1.0280498527683128,1.0275
0.17999999999999972,1.0280208047636088,1.0275
0.1850000000000005,1.027943867276211,1.0275
0.1899999999999995,1.027948329772324,1.0275
0.19500000000000028,1.0280063258274956,1.0275
0.1999999999999993,1.0280488278873061,1.0275
0.20500000000000007,1.028014484721121,1.0275
0.21000000000000085,1.0279399183540796,1.0275
0.21499999999999986,1.0279491377531575,1.0275
0.22000000000000064,1.028008550017901,1.0275
0.22499999999999964,1.0280485023531052,1.0275
0.23000000000000043,1.0280091347879303,1.0275
0.23499999999999943,1.027937848886041,1.0275
0.2400000000000002,1.0279520042477277,1.0275
0.24499999999999922,1.0280126527843083,1.0275
0.25,1.0280498096971493,1.0275
0.2550000000000008,1.0280050384180774,1.0275
0.2599999999999998,1.0279371606022651,1.0275
0.26500000000000057,1.0279552861220886,1.0275
0.2699999999999996,1.0280161004065869,1.0275
0.27500000000000036,1.0280493462330105,1.0275
0.27999999999999936,1.027998547993684,1.0275
0.28500000000000014,1.0279341143389535,1.0275
0.28999999999999915,1.0279559330930204,1.0275
0.29499999999999993,1.0280169104256127,1.0275
0.3000000000000007,1.0280464798887674,1.0275
0.3049999999999997,1.027990662985469,1.0275
0.3100000000000005,1.0279308416546908,1.0275
0.3149999999999995,1.027957011054606,1.0275
0.3200000000000003,1.0280185390720822,1.0275
0.3249999999999993,1.0280447949564362,1.0275
0.33000000000000007,1.027984752624439,1.0275
0.33500000000000085,1.027930256165338,1.0275
0.33999999999999986,1.027960710344573,1.0275
0.34500000000000064,1.0280223860757403,1.0275
0.34999999999999964,1.0280448026814772,1.0275
0.3550000000000004,1.0279803191840142,1.0275
0.35999999999999943,1.0279308981397086,1.0275
0.3650000000000002,1.0279648302684534,1.0275
0.3699999999999992,1.0280261511514641,1.0275
0.375,1.028044487044292,1.0275
0.3800000000000008,1.0279759858262272,1.0275
0.3849999999999998,1.0279314068951322,1.0275
0.39000000000000057,1.02796718155067,1.0275
0.3949999999999996,1.028025733911569,1.0275
0.40000000000000036,1.028036863085142,1.0275
0.40499999999999936,1.0279619495858088,1.0275
0.41000000000000014,1.0279196959929418,1.0275
0.41499999999999915,1.0279558618323958,1.0275
0.41999999999999993,1.0280113133633964,1.0275
0.4250000000000007,1.02801642901812,1.0275
0.4299999999999997,1.0279377724679335,1.0275
0.4350000000000005,1.0279005659932001,1.0275
0.4399999999999995,1.027940110626721,1.0275
0.4450000000000003,1.0279956675398296,1.0275
0.4499999999999993,1.0279981863674335,1.0275
0.45500000000000007,1.027919830814629,1.0275
0.46000000000000085,1.0278909598558317,1.0275
0.46499999999999986,1.0279365112320233,1.0275
0.47000000000000064,1.0279939427495355,1.0275
0.47499999999999964,1.027994485936237,1.0275
0.4800000000000004,1.0279163724290843,1.0275
0.48499999999999943,1.0278936689976657,1.0275
0.4900000000000002,1.0279418723697742,1.0275
0.4949999999999992,1.0279975131512746,1.0275
0.5,1.02799262126032,1.0275
0.5050000000000008,1.0279128513598885,1.0275
0.5099999999999998,1.027894581258826,1.0275
0.5150000000000006,1.0279446954115559,1.0275
0.5199999999999996,1.0279983565029518,1.0275
0.5250000000000004,1.0279885113595943,1.0275
0.5299999999999994,1.0279081566666393,1.0275
0.5350000000000001,1.0278948498010034,1.0275
0.5399999999999991,1.0279472171277866,1.0275
0.5449999999999999,1.027999297531899,1.0275
0.5500000000000007,1.0279849523297284,1.0275
0.5549999999999997,1.0279051082984534,1.0275
0.5600000000000005,1.0278971026135892,1.0275
0.5649999999999995,1.0279515409837592,1.0275
0.5700000000000003,1.0280017145593296,1.0275
0.5749999999999993,1.0279824107170639,1.0275
0.5800000000000001,1.0279033484279336,1.0275
0.5850000000000009,1.0279000952332722,1.0275
0.5899999999999999,1.0279560335828568,1.0275
0.5950000000000006,1.0280034763410686,1.0275
0.5999999999999996,1.0279784931544849,1.0275
0.6050000000000004,1.027900114598352,1.0275
0.6099999999999994,1.027900883913439,1.0275
0.6150000000000002,1.0279577154712125,1.0275
0.6199999999999992,1.0280020134218697,1.0275
0.625,1.027971321600271,1.0275
0.6300000000000008,1.0278943332948018,1.0275
0.6349999999999998,1.027899434853246,1.0275
0.6400000000000006,1.0279574457526215,1.0275
0.6449999999999996,1.0279991306328733,1.0275
0.6500000000000004,1.027963427356675,1.0275
0.6549999999999994,1.027889350114135,1.0275
0.6600000000000001,1.027899579657172,1.0275
0.6649999999999991,1.0279591985416014,1.0275
0.6699999999999999,1.0279986318549328,1.0275
0.6750000000000007,1.0279580412741904,1.0275
0.6799999999999997,1.027887388826698,1.0275
0.6850000000000005,1.0279021706946974,1.0275
0.6899999999999995,1.027962586785132,1.0275
0.6950000000000003,1.0279986771433212,1.0275
0.6999999999999993,1.0279525274992902,1.0275
0.7050000000000001,1.0278855398129945,1.0275
0.7100000000000009,1.0279047930616376,1.0275
0.7149999999999999,1.0279661922522358,1.0275
0.7200000000000006,1.027999261621837,1.0275
0.7249999999999996,1.0279482161275806,1.0275
0.7300000000000004,1.027885810543808,1.0275
0.7349999999999994,1.0279096863963124,1.0275
0.7400000000000002,1.027971728581938,1.0275
0.7449999999999992,1.0280015331353576,1.0275
0.75,1.0279458190013402,1.0275
0.7550000000000008,1.0278880354961293,1.0275
0.7599999999999998,1.0279158633643803,1.0275
0.7650000000000006,1.027977497973151,1.0275
0.7699999999999996,1.0280023309856814,1.0275
0.7750000000000004,1.0279399031749423,1.0275
0.7799999999999994,1.027884285484233,1.0275
0.7850000000000001,1.027912333556456,1.0275
0.7899999999999991,1.027970070393004,1.0275
0.7949999999999999,1.0279871253721473,1.0275
0.8000000000000007,1.0279169981854883,1.0275
0.8049999999999997,1.0278638034767633,1.0275
0.8100000000000005,1.0278932446294309,1.0275
0.8149999999999995,1.0279494109889993,1.0275
0.8200000000000003,1.0279620158386724,1.0275
0.8249999999999993,1.0278888836404507,1.0275
0.8300000000000001,1.027842739479787,1.0275
0.8350000000000009,1.0278778112827196,1.0275
0.8399999999999999,1.0279362288800815,1.0275
0.8450000000000006,1.027948132925289,1.0275
0.8499999999999996,1.027875777745652,1.0275
0.8550000000000004,1.0278391098785058,1.0275
0.8599999999999994,1.0278813040256913,1.0275
0.8650000000000002,1.0279421844966814,1.0275
0.8699999999999992,1.0279521515793424,1.0275
0.875,1.0278786448178716,1.0275
0.8800000000000008,1.0278479407219023,1.0275
0.8849999999999998,1.0278927395102253,1.0275
0.8900000000000006,1.027951900891327,1.0275
0.8949999999999996,1.0279562807017584,1.0275
0.9000000000000004,1.0278796075017225,1.0275
0.9049999999999994,1.0278531434696565,1.0275
0.9100000000000001,1.0278996972795356,1.0275
0.9149999999999991,1.0279567897936448,1.0275
0.9199999999999999,1.0279558215128732,1.0275
0.9250000000000007,1.0278770573741873,1.0275
0.9299999999999997,1.0278551133024745,1.0275
0.9350000000000005,1.027903604844838,1.0275
0.9399999999999995,1.027958615889117,1.0275
0.9450000000000003,1.027952567945482,1.0275
0.9499999999999993,1.0278727798857206,1.0275
0.9550000000000001,1.0278819479345793,1.0275
0.9600000000000009,1.0278928055634613,1.0275
0.9649999999999999,1.027904010719716,1.0275
0.9700000000000006,1.0279142213506796,1.0275
0.9749999999999996,1.0279220954036887,1.0275
0.9800000000000004,1.0279262908260796,1.0275
0.9849999999999994,1.0279254655651884,1.0275
0.9900000000000002,1.0279182775683515,1.0275
0.9949999999999992,1.027903384782905,1.0275
1.0,1.0278794451561857,1.0275
1.0050000000000008,1.0279105645112803,1.0275
1.0099999999999998,1.0279146804665378,1.0275
1.0150000000000006,1.027918027993625,1.0275
1.0199999999999996,1.0279206480814649,1.0275
1.0250000000000004,1.0279225817189794,1.0275
1.0299999999999994,1.027923869895091,1.0275
1.0350000000000001,1.027924553598722,1.0275
1.0399999999999991,1.0279246738187953,1.0275
1.045,1.027924271544233,1.0275
1.0500000000000007,1.0279233877639573,1.0275
1.0549999999999997,1.027922063466891,1.0275
1.0600000000000005,1.0279203396419565,1.0275
1.0649999999999995,1.027918257278076,1.0275
1.0700000000000003,1.0279158573641722,1.0275
1.0749999999999993,1.0279131808891673,1.0275
1.08,1.0279102688419839,1.0275
1.0850000000000009,1.0279071622115443,1.0275
1.0899999999999999,1.0279039019867708,1.0275
1.0950000000000006,1.0279005291565861,1.0275
1.0999999999999996,1.0278970847099127,1.0275
1.1050000000000004,1.0278936096356726,1.0275
1.1099999999999994,1.0278901449227884,1.0275
1.1150000000000002,1.0278867315601827,1.0275
1.1199999999999992,1.027883410536778,1.0275
1.125,1.0278802228414963,1.0275
1.1300000000000008,1.0278772094631412,1.0275
1.1349999999999998,1.0279003599436856,1.0275
1.1400000000000006,1.0279134136170556,1.0275
1.1449999999999996,1.0278918347431312,1.0275
1.1500000000000004,1.0278641200358518,1.0275
1.1549999999999994,1.0278713486995257,1.0275
1.1600000000000001,1.0278949162181013,1.0275
1.1649999999999991,1.0279068170781964,1.0275
1.17,1.027883594162087,1.0275
1.1750000000000007,1.0278573395118518,1.0275
1.1799999999999997,1.0278663088640487,1.0275
1.1850000000000005,1.027890149690509,1.0275
1.1899999999999995,1.0279008465918857,1.0275
1.1950000000000003,1.0278762724399373,1.0275
1.1999999999999993,1.027851871734313,1.0275
1.205,1.0278627636443047,1.0275
1.2100000000000009,1.0278870412903915,1.0275
1.2149999999999999,1.0278966383307493,1.0275
1.2200000000000006,1.0278710542662475,1.0275
1.2249999999999996,1.0278488334656768,1.0275
1.2300000000000004,1.0278617022912426,1.0275
1.2349999999999994,1.027886434965922,1.0275
1.2400000000000002,1.027894950413711,1.0275
1.2449999999999992,1.0278686003407371,1.0275
1.25,1.0278487962304534,1.0275
1.2550000000000008,1.0278636302302377,1.0275
1.2599999999999998,1.0278887600886306,1.0275
1.2650000000000006,1.0278961994689422,1.0275
1.2699999999999996,1.0278694220738136,1.0275
1.2750000000000004,1.0278523849367591,1.0275
1.2799999999999994,1.0278691639217803,1.0275
1.2850000000000001,1.027894426662913,1.0275
1.2899999999999991,1.0279001828241032,1.0275
1.295,1.027872161092432,1.0275
1.3000000000000007,1.0278567599487727,1.0275
1.3049999999999997,1.0278739919560425,1.0275
1.3100000000000005,1.0278980804419786,1.0275
1.3149999999999995,1.0279011386600365,1.0275
1.3200000000000003,1.027871535883497,1.0275
1.3249999999999993,1.0278577723045605,1.0275
1.33,1.0278755773541388,1.0275
1.3350000000000009,1.0278987739760965,1.0275
1.3399999999999999,1.0278995544383422,1.0275
1.3450000000000006,1.027869031433769,1.0275
1.3499999999999996,1.0278573954020676,1.0275
1.3550000000000004,1.0278760748235247,1.0275
1.3599999999999994,1.0278985664369977,1.0275
1.3650000000000002,1.0278972182868447,1.0275
1.3699999999999992,1.027866283212691,1.0275
1.375,1.027857107559933,1.0275
1.3800000000000008,1.0278770452680797,1.0275
1.3849999999999998,1.0278992924541308,1.0275
1.3900000000000006,1.0278962381263144,1.0275
1.3949999999999996,1.027865278115989,1.0275
1.4000000000000004,1.0278583492335533,1.0275
1.4049999999999994,1.027878825272185,1.0275
1.4100000000000001,1.0278997628248898,1.0275
1.4149999999999991,1.0278937749035537,1.0275
1.42,1.0278618340004861,1.0275
1.4250000000000007,1.0278561499688301,1.0275
1.4299999999999997,1.0278765656385238,1.0275
1.4350000000000005,1.0278959146431652,1.0275
1.4399999999999995,1.0278870146523647,1.0275
1.4450000000000003,1.0278545794446976,1.0275
1.4499999999999993,1.0278504777904434,1.0275
1.455,1.0278712160303634,1.0275
1.4600000000000009,1.0278893763946166,1.0275
1.4649999999999999,1.0278779894104457,1.0275
1.4700000000000006,1.0278457206816183,1.0275
1.4749999999999996,1.0278435524662597,1.0275
1.4800000000000004,1.0278647572505215,1.0275
1.4849999999999994,1.0278818068357007,1.0275
1.4900000000000002,1.027867955712324,1.0275
1.4949999999999992,1.0278361394522668,1.0275
1.5,1.0278359624727635,1.0275
1.5050000000000008,1.027857746883489,1.0275
1.5099999999999998,1.0278738320073064,1.0275
1.5150000000000006,1.0278577558506667,1.0275
1.5199999999999996,1.0278268590761874,1.0275
1.5250000000000004,1.027828846416195,1.0275
1.5299999999999994,1.027851370333753,1.0275
1.5350000000000001,1.027866647169247,1.0275
1.5399999999999991,1.0278487067652131,1.0275
1.545,1.0278191682076654,1.0275
1.5500000000000007,1.0278235604450399,1.0275
1.5549999999999997,1.0278471478466378,1.0275
1.5600000000000005,1.0278619839224625,1.0275
1.5649999999999995,1.0278427715439877,1.0275
1.5700000000000003,1.0278151372755375,1.0275
1.5749999999999993,1.0278221580517817,1.0275
1.58,1.0278467955383181,1.0275
1.5850000000000009,1.02786108056355,1.0275
1.5899999999999999,1.0278406695425608,1.0275
1.5950000000000006,1.0278149925904607,1.0275
1.5999999999999996,1.027824458927639,1.0275
1.6050000000000004,1.0278500358584404,1.0275
1.6099999999999994,1.0278637144705487,1.0275
1.6150000000000002,1.0278423322055725,1.0275
1.6199999999999992,1.0278188356327007,1.0275
1.625,1.0278305326157504,1.0275
1.6300000000000008,1.0278566312991484,1.0275
1.6349999999999998,1.0278689232933655,1.0275
1.6400000000000006,1.0278456799465643,1.0275
1.6449999999999996,1.0278231996079992,1.0275
1.6500000000000004,1.0278357699648428,1.0275
1.6549999999999994,1.0278611658777386,1.0275
1.6600000000000001,1.027871321848875,1.0275
1.6649999999999991,1.0278462122066627,1.0275
1.67,1.0278251609208704,1.0275
1.6750000000000007,1.0278390220487061,1.0275
1.6799999999999997,1.027864244437505,1.0275
1.6850000000000005,1.0278727591272188,1.0275
1.6899999999999995,1.0278463884833626,1.0275
1.6950000000000003,1.0278272301831037,1.0275
1.6999999999999993,1.0278423978923994,1.0275
1.705,1.0278673176298803,1.0275
1.7100000000000009,1.0278740296318154,1.0275
1.7149999999999999,1.027846520882732,1.0275
1.7200000000000006,1.0278294472287512,1.0275
1.7249999999999996,1.0278459235571746,1.0275
1.7300000000000004,1.0278705310048313,1.0275
1.7349999999999994,1.027875233717243,1.0275
1.7400000000000002,1.0278463702783953,1.0275
1.7449999999999992,1.027830953760752,1.0275
1.75,1.0278479673135958,1.0275
1.7550000000000008,1.0278714222939793,1.0275
1.7599999999999998,1.0278733781210534,1.0275
1.7650000000000006,1.0278428576489684,1.0275
1.7699999999999996,1.0278288790894257,1.0275
1.7750000000000004,1.0278460651334693,1.0275
1.7799999999999994,1.027868084498378,1.0275
1.7850000000000001,1.0278671953341114,1.0275
1.7899999999999991,1.0278352902706904,1.0275
1.795,1.027822925584948,1.0275
1.8000000000000007,1.0278404122648035,1.0275
1.8049999999999997,1.0278612354120942,1.0275
1.8100000000000005,1.0278577365036559,1.0275
1.8149999999999995,1.027824920913394,1.0275
1.8200000000000003,1.0278143922866112,1.0275
1.8249999999999993,1.0278324263662972,1.0275
1.83,1.0278522707867956,1.0275
1.8350000000000009,1.0278464031633923,1.0275
1.8399999999999999,1.0278131852564913,1.0275
1.8450000000000006,1.0278047703478805,1.0275
1.8499999999999996,1.0278236570488135,1.0275
1.8550000000000004,1.027842820938261,1.0275
1.8599999999999994,1.0278349345684494,1.0275
1.8650000000000002,1.0278019234354332,1.0275
1.8699999999999992,1.02779594688783,1.0275
1.875,1.0278159336474308,1.0275
1.8800000000000008,1.0278346128955471,1.0275
1.8849999999999998,1.0278248799094662,1.0275
1.8900000000000006,1.0277925240163888,1.0275
1.8949999999999996,1.0277892760140992,1.0275
1.9000000000000004,1.0278107047333775,1.0275
1.9049999999999994,1.0278293601927708,1.0275
1.9100000000000001,1.0278183101806226,1.0275
1.9149999999999991,1.0277873473807118,1.0275
1.92,1.0277871229045883,1.0275
1.9250000000000007,1.0278100968942403,1.0275
1.9299999999999997,1.0278286786608253,1.0275
1.9350000000000005,1.0278161327929016,1.0275
1.9399999999999995,1.027786576013051,1.0275
1.9450000000000003,1.0277891543213078,1.0275
1.9499999999999993,1.0278134934163508,1.0275
1.955,1.0278318740375803,1.0275
1.9600000000000009,1.0278179096810218,1.0275
1.9649999999999999,1.0277899333985305,1.0275
1.9700000000000006,1.0277950583016253,1.0275
1.9749999999999996,1.0278202055249916,1.0275
1.9800000000000004,1.0278375284648602,1.0275
1.9849999999999994,1.02782120327973,1.0275
1.9900000000000002,1.0277939450883953,1.0275
1.9949999999999992,1.0278007004570489,1.0275
2.0,1.0278259323345995,1.0275
2.005000000000001,1.0278416900606426,1.0275
2.01,1.0278229376323436,1.0275
2.0150000000000006,1.0277964235464607,1.0275
2.0199999999999996,1.0278046088150827,1.0275
2.0250000000000004,1.027829890387496,1.0275
2.0299999999999994,1.0278444356018963,1.0275
2.035,1.0278241330799611,1.0275
2.039999999999999,1.0277993573405135,1.0275
2.045,1.02780968824765,1.0275
2.0500000000000007,1.027835539116093,1.0275
2.0549999999999997,1.0278489081145972,1.0275
2.0600000000000005,1.0278269018623265,1.0275
2.0649999999999995,1.02780328827285,1.0275
2.0700000000000003,1.0278146341859709,1.0275
2.0749999999999993,1.0278397413036164,1.0275
2.08,1.0278505613809905,1.0275
2.085000000000001,1.027825804305749,1.0275
2.09,1.0278025811175275,1.0275
2.0950000000000006,1.0278142860397845,1.0275
2.0999999999999996,1.0278382740731362,1.0275
2.1050000000000004,1.0278465142525604,1.0275
2.1099999999999994,1.027819434207534,1.0275
2.115,1.0277971306919083,1.0275
2.119999999999999,1.027809450717178,1.0275
2.125,1.0278325896562,1.0275
2.130000000000001,1.0278385676271744,1.0275
2.135,1.0278098265650029,1.0275
2.1400000000000006,1.0277891712347471,1.0275
2.1449999999999996,1.02780266595982,1.0275
2.1500000000000004,1.0278254777947233,1.0275
2.1549999999999994,1.0278295645917064,1.0275
2.16,1.0277995841094107,1.0275
2.164999999999999,1.0277808518591651,1.0275
2.17,1.0277954649506806,1.0275
2.1750000000000007,1.0278178835448895,1.0275
2.1799999999999997,1.0278201669968836,1.0275
2.1850000000000005,1.0277894016352334,1.0275
2.1899999999999995,1.0277731305444755,1.0275
2.1950000000000003,1.0277891693493053,1.0275
2.1999999999999993,1.0278114386882096,1.0275
2.205,1.027812113931915,1.0275
2.210000000000001,1.0277809773664228,1.0275
2.215,1.027767531499694,1.0275
2.2200000000000006,1.0277852009952135,1.0275
2.2249999999999996,1.0278076103748919,1.0275
2.2300000000000004,1.0278069940746528,1.0275
2.2349999999999994,1.0277760440899657,1.0275
2.24,1.027765643156179,1.0275
2.244999999999999,1.027784999566884,1.0275
2.25,1.027807517081131,1.0275
2.255000000000001,1.0278055872543548,1.0275
2.26,1.02777511225895,1.0275
2.2650000000000006,1.0277678829247894,1.0275
2.2699999999999996,1.0277891244830035,1.0275
2.2750000000000004,1.027811912894581,1.0275
2.2799999999999994,1.0278087797276434,1.0275
2.285,1.0277787944891392,1.0275
2.289999999999999,1.0277741398317426,1.0275
2.295,1.0277962626084538,1.0275
2.3000000000000007,1.0278180294190782,1.0275
2.3049999999999997,1.027812194616303,1.0275
2.3100000000000005,1.0277815741931788,1.0275
2.3149999999999995,1.0277782976887841,1.0275
2.3200000000000003,1.027800383860817,1.0275
2.3249999999999993,1.0278206100415375,1.0275
2.33,1.027811893618104,1.0275
2.335000000000001,1.027781077366913,1.0275
2.34,1.0277796590327175,1.0275
2.3450000000000006,1.0278023553177185,1.0275
2.3499999999999996,1.0278218435435211,1.0275
2.3550000000000004,1.027811170011462,1.0275
2.3599999999999994,1.0277812766360022,1.0275
2.365,1.0277823869316807,1.0275
2.369999999999999,1.0278060998682075,1.0275
2.375,1.027824839706974,1.0275
2.380000000000001,1.0278118901139275,1.0275
2.385,1.0277824338053738,1.0275
2.3900000000000006,1.0277850418951266,1.0275
2.3949999999999996,1.0278085814118274,1.0275
2.4000000000000004,1.027825320936859,1.0275
2.4049999999999994,1.027809017174686,1.0275
2.41,1.0277793454097222,1.0275
2.414999999999999,1.027782904574176,1.0275
2.42,1.0278059889039637,1.0275
2.4250000000000007,1.0278207780196822,1.0275
2.4299999999999997,1.027801614289097,1.0275
2.4350000000000005,1.0277723215473737,1.0275
2.4399999999999995,1.0277771410594703,1.0275
2.4450000000000003,1.0278000858520835,1.0275
2.4499999999999993,1.0278132813501795,1.0275
2.455,1.0277919468858778,1.0275
2.460000000000001,1.0277637849607988,1.0275
2.465,1.0277704416184674,1.0275
2.4700000000000006,1.0277937732359614,1.0275
2.4749999999999996,1.0278057376919576,1.0275
2.4800000000000004,1.0277826399135013,1.0275
2.4849999999999994,1.027755864518714,1.0275
2.49,1.0277642750511706,1.0275
2.494999999999999,1.0277878945188588,1.0275
2.5,1.0277986745708367,1.0275
2.505000000000001,1.0277742158624226,1.0275
2.51,1.0277493043717703,1.0275
2.5150000000000006,1.0277597026839491,1.0275
2.5199999999999996,1.0277837688743083,1.0275
2.5250000000000004,1.027793465561327,1.0275
2.5299999999999994,1.0277679567250413,1.0275
2.535,1.027745233343532,1.0275
2.539999999999999,1.0277577268799574,1.0275
2.545,1.0277824241245561,1.0275
2.5500000000000007,1.0277912385200807,1.0275
2.5549999999999997,1.0277651128637817,1.0275
2.5600000000000005,1.0277449140163677,1.0275
2.5649999999999995,1.0277595117182114,1.0275
2.5700000000000003,1.0277847920318033,1.0275
2.5749999999999993,1.0277926742588617,1.0275
2.58,1.0277661599581258,1.0275
2.585000000000001,1.0277487886061742,1.0275
2.59,1.0277655671290769,1.0275
2.5950000000000006,1.027791377825694,1.0275
2.5999999999999996,1.0277982157427974,1.0275
2.6050000000000004,1.0277711546482773,1.0275
2.6099999999999994,1.0277561297771272,1.0275
2.615,1.0277740006456308,1.0275
2.619999999999999,1.0277990239460344,1.0275
2.625,1.0278033116344207,1.0275
2.630000000000001,1.0277745398550215,1.0275
2.635,1.0277608603877781,1.0275
2.6400000000000006,1.027778917320668,1.0275
2.6449999999999996,1.0278026508318059,1.0275
2.6500000000000004,1.0278042502979081,1.0275
2.6549999999999994,1.0277742573509612,1.0275
2.66,1.027762559190427,1.0275
2.664999999999999,1.0277814236569527,1.0275
2.67,1.0278045749935014,1.0275
2.6750000000000007,1.0278042150798532,1.0275
2.6799999999999997,1.027773916234213,1.0275
2.6850000000000005,1.0277647807776442,1.0275
2.6899999999999995,1.0277848481262342,1.0275
2.6950000000000003,1.0278073551520646,1.0275
2.6999999999999993,1.0278046710855078,1.0275
2.705,1.0277736085421114,1.0275
2.710000000000001,1.0277661121451793,1.0275
2.715,1.027786342486795,1.0275
2.7200000000000006,1.0278073283759488,1.0275
2.7249999999999996,1.0278016366981504,1.0275
2.7300000000000004,1.027769551119202,1.0275
2.7349999999999994,1.0277633022288726,1.0275
2.74,1.027783381981683,1.0275
2.744999999999999,1.027802684420205,1.0275
2.75,1.027793961228654,1.0275
2.755000000000001,1.027761208759842,1.0275
2.76,1.0277563722103997,1.0275
2.7650000000000006,1.0277765680848476,1.0275
2.7699999999999996,1.0277945289568076,1.0275
2.7750000000000004,1.0277832466690704,1.0275
2.7799999999999994,1.0277506486658117,1.0275
2.785,1.0277478874872505,1.0275
2.789999999999999,1.027768803652378,1.0275
2.795,1.0277858570251106,1.0275
2.8000000000000007,1.027772290861535,1.0275
2.8049999999999997,1.0277402200114412,1.0275
2.8100000000000005,1.0277395628451025,1.0275
2.8149999999999995,1.0277612101322082,1.0275
2.8200000000000003,1.0277775083474905,1.0275
2.8249999999999993,1.0277619315628665,1.0275
2.83,1.0277310020473875,1.0275
2.835000000000001,1.0277328060672133,1.0275
2.84,1.0277554539411882,1.0275
2.8450000000000006,1.027771198707678,1.0275
2.8499999999999996,1.0277539457016713,1.0275
2.8550000000000004,1.027724585511343,1.0275
2.8599999999999994,1.0277290664160812,1.0275
2.865,1.0277530031510183,1.0275
2.869999999999999,1.0277684908058733,1.0275
2.875,1.0277500781844626,1.0275
2.880000000000001,1.0277226978464284,1.0275
2.885,1.0277299283437131,1.0275
2.8900000000000006,1.0277551567405818,1.0275
2.8949999999999996,1.027770377621047,1.0275
2.9000000000000004,1.0277510373331478,1.0275
2.9049999999999994,1.0277258712760986,1.0275
2.91,1.0277358044103533,1.0275
2.914999999999999,1.0277621612957872,1.0275
2.92,1.027776906287008,1.0275
2.9250000000000007,1.0277564428393495,1.0275
2.9299999999999997,1.0277331088122006,1.0275
2.9350000000000005,1.0277448281937152,1.0275
2.9399999999999995,1.0277711210669884,1.0275
2.9450000000000003,1.0277839572922607,1.0275
2.9499999999999993,1.0277613545763145,1.0275
2.955,1.0277390424372415,1.0275
2.960000000000001,1.0277518031294712,1.0275
2.965,1.0277776358542732,1.0275
2.9700000000000006,1.0277884818628082,1.0275
2.9749999999999996,1.0277640708290823,1.0275
2.9800000000000004,1.0277432984045995,1.0275
2.9849999999999994,1.0277575032080946,1.0275
2.99,1.0277834128567562,1.0275
2.994999999999999,1.0277928344131406,1.0275
3.0,1.0277672117332248,1.0275
3.005000000000001,1.0277481640824542,1.0275
3.01,1.0277634396479367,1.0275
3.0150000000000006,1.0277885858744509,1.0275
3.0199999999999996,1.0277955161883607,1.0275
3.0250000000000004,1.0277677556283398,1.0275
3.0299999999999994,1.027749547564624,1.0275
3.035,1.02776482147151,1.0275
3.039999999999999,1.027788334044983,1.0275
3.045,1.0277921234254235,1.0275
3.0500000000000007,1.0277621646195512,1.0275
3.0549999999999997,1.0277450182740417,1.0275
3.0600000000000005,1.0277604500184538,1.0275
3.0649999999999995,1.0277826393481009,1.0275
3.0700000000000003,1.0277836937295717,1.0275
3.0749999999999993,1.0277522320367227,1.0275
3.08,1.0277368930414614,1.0275
3.085000000000001,1.0277530591475748,1.0275
3.09,1.0277745165347396,1.0275
3.0950000000000006,1.0277734718964955,1.0275
3.0999999999999996,1.0277413049263344,1.0275
3.1050000000000004,1.027728307297024,1.0275
3.1099999999999994,1.0277455300505514,1.0275
3.115,1.0277664310885157,1.0275
3.119999999999999,1.0277633605485048,1.0275
3.125,1.0277307290294218,1.0275
3.130000000000001,1.0277200194183547,1.0275
3.135,1.0277382615027673,1.0275
3.1400000000000006,1.027758706664134,1.0275
3.1449999999999996,1.0277538133784685,1.0275
3.1500000000000004,1.0277213372123761,1.0275
3.1549999999999994,1.0277133801925054,1.0275
3.16,1.0277330644089517,1.0275
3.164999999999999,1.0277534723273483,1.0275
3.17,1.0277471880710805,1.0275
3.1750000000000007,1.027715488076572,1.0275
3.1799999999999997,1.0277105450362831,1.0275
3.1850000000000005,1.0277318784686706,1.0275
3.1899999999999995,1.0277522721603989,1.0275
3.1950000000000003,1.0277445532131348,1.0275
3.1999999999999993,1.0277138019396286,1.0275
3.205,1.0277118271229082,1.0275
3.210000000000001,1.0277348014631809,1.0275
3.215,1.0277552978367914,1.0275
3.2200000000000006,1.0277463165437568,1.0275
3.2249999999999996,1.0277168995691937,1.0275
3.2300000000000004,1.0277178439078014,1.0275
3.2349999999999994,1.0277419886098296,1.0275
3.24,1.0277618379816211,1.0275
3.244999999999999,1.0277504974422202,1.0275
3.25,1.02772136738062,1.0275
3.255000000000001,1.0277238800698751,1.0275
3.26,1.0277480545426547,1.0275
3.2650000000000006,1.0277662464580921,1.0275
3.2699999999999996,1.0277520237594358,1.0275
3.2750000000000004,1.027723221344435,1.0275
3.2799999999999994,1.0277273768760034,1.0275
3.285,1.0277519777735784,1.0275
3.289999999999999,1.027769238836065,1.0275
3.295,1.0277531540980744,1.0275
3.3000000000000007,1.0277257541257363,1.0275
3.3049999999999997,1.027732211345806,1.0275
3.3100000000000005,1.0277574563794611,1.0275
3.3149999999999995,1.0277735068618634,1.0275
3.3200000000000003,1.0277551685508424,1.0275
3.3249999999999993,1.0277285324199985,1.0275
3.33,1.0277363258605683,1.0275
3.335000000000001,1.0277612440941999,1.0275
3.34,1.0277752997896104,1.0275
3.3450000000000006,1.0277542451759336,1.0275
3.3499999999999996,1.027727901742634,1.0275
3.3550000000000004,1.0277363977626441,1.0275
3.3599999999999994,1.0277605404697407,1.0275
3.365,1.0277722843449195,1.0275
3.369999999999999,1.0277486273681695,1.0275
3.375,1.0277229200760074,1.0275
3.380000000000001,1.027732373436174,1.0275
3.385,1.0277561522532768,1.0275
3.3900000000000006,1.027766122066679,1.0275
3.3949999999999996,1.0277407290558418,1.0275
3.4000000000000004,1.0277165587190065,1.0275
3.4049999999999994,1.0277275365023917,1.0275
3.41,1.0277512452713593,1.0275
3.414999999999999,1.027759621412405,1.0275
3.42,1.027732740636244,1.0275
3.4250000000000007,1.0277102131141311,1.0275
3.4299999999999997,1.0277225146377507,1.0275
3.4350000000000005,1.0277459612302442,1.0275
3.4399999999999995,1.0277525435537496,1.0275
3.4450000000000003,1.0277243448671607,1.0275
3.4499999999999993,1.027703763424245,1.0275
3.455,1.0277175410421935,1.0275
3.460000000000001,1.0277410381837757,1.0275
3.465,1.027746258715122,1.0275
3.4700000000000006,1.0277174197458994,1.0275
3.4749999999999996,1.0276994258272292,1.0275
3.4800000000000004,1.0277150447581582,1.0275
3.4849999999999994,1.0277388480132639,1.0275
3.49,1.0277428353452858,1.0275
3.494999999999999,1.0277136742393502,1.0275
3.5,1.0276985628252777,1.0275
3.505000000000001,1.0277160418541638,1.0275
3.51,1.0277401141874083,1.0275
3.5150000000000006,1.0277429142845453,1.0275
3.5199999999999996,1.0277137525754083,1.0275
3.5250000000000004,1.027701787061451,1.0275
3.5299999999999994,1.027721122712886,1.0275
3.535,1.0277453946822481,1.0275
3.539999999999999,1.0277467418005628,1.0275
3.545,1.0277172776396175,1.0275
3.5500000000000007,1.0277077015316158,1.0275
3.5549999999999997,1.0277277881846771,1.0275
3.5600000000000005,1.0277510261927436,1.0275
3.5649999999999995,1.0277497894861254,1.0275
3.5700000000000003,1.0277194931810283,1.0275
3.5749999999999993,1.0277118368205425,1.0275
3.58,1.0277325504578854,1.0275
3.585000000000001,1.0277548181945972,1.0275
3.59,1.0277511646355333,1.0275
3.5950000000000006,1.0277204571905132,1.0275
3.5999999999999996,1.0277148454555647,1.0275
3.6050000000000004,1.0277364067506345,1.0275
3.6099999999999994,1.0277580745336188,1.0275
3.615,1.0277524333270764,1.0275
3.619999999999999,1.0277217478687053,1.0275
3.625,1.027718101485672,1.0275
3.630000000000001,1.0277400945631003,1.0275
3.635,1.027760477926065,1.0275
3.6400000000000006,1.0277520142017726,1.0275
3.6449999999999996,1.0277208452965088,1.0275
3.6500000000000004,1.027718540645226,1.0275
3.6549999999999994,1.0277403263090124,1.0275
3.66,1.027758806601758,1.0275
3.664999999999999,1.0277470527912738,1.0275
3.67,1.027715366167538,1.0275
3.6750000000000007,1.0277142708766385,1.0275
3.6799999999999997,1.0277359261829573,1.0275
3.6850000000000005,1.0277527313885115,1.0275
3.6899999999999995,1.0277380767906719,1.0275
3.6950000000000003,1.027706639935878,1.0275
3.6999999999999993,1.0277073281494544,1.0275
3.705,1.0277294460286042,1.0275
3.710000000000001,1.0277452334258406,1.0275
3.715,1.0277283645659434,1.0275
3.7200000000000006,1.0276977915428982,1.0275
3.7249999999999996,1.0277004482320202,1.0275
3.7300000000000004,1.027723050553353,1.0275
3.7349999999999994,1.0277377701740675,1.0275
3.74,1.0277188588784165,1.0275
3.744999999999999,1.0276894964741685,1.0275
3.75,1.0276943190455363,1.0275
3.755000000000001,1.02771762280187,1.0275
3.76,1.027731508622692,1.0275
3.7650000000000006,1.0277110256539583,1.0275
3.7699999999999996,1.0276833408155002,1.0275
3.7750000000000004,1.0276905474264306,1.0275
3.7799999999999994,1.0277148211022342,1.0275
3.785,1.0277281586454559,1.0275
3.789999999999999,1.027706656131653,1.0275
3.795,1.0276811281218057,1.0275
3.8000000000000007,1.0276908604260842,1.0275
3.8049999999999997,1.0277161577057432,1.0275
3.8100000000000005,1.0277289574158308,1.0275
3.8149999999999995,1.0277066403906325,1.0275
3.8200000000000003,1.0276834638846,1.0275
3.8249999999999993,1.0276956868993796,1.0275
3.83,1.027721878097283,1.0275
3.835000000000001,1.0277339844006619,1.0275
3.84,1.0277108999704192,1.0275
3.8450000000000006,1.0276900758561995,1.0275
3.8499999999999996,1.0277043286074543,1.0275
3.8550000000000004,1.027730784828785,1.0275
3.8599999999999994,1.0277413505417607,1.0275
3.865,1.0277166158243611,1.0275
3.869999999999999,1.0276970517498107,1.0275
3.875,1.0277121197645243,1.0275
3.880000000000001,1.0277379322509133,1.0275
3.885,1.027746378721611,1.0275
3.8900000000000006,1.027720026758065,1.0275
3.8949999999999996,1.0277019987995741,1.0275
3.9000000000000004,1.0277179816516653,1.0275
3.9049999999999994,1.0277432292905997,1.0275
3.91,1.0277496450621253,1.0275
3.914999999999999,1.027722164616065,1.0275
3.92,1.027706297058533,1.0275
3.9250000000000007,1.027723540405184,1.0275
3.9299999999999997,1.0277481715275831,1.0275
3.9350000000000005,1.027752232422008,1.0275
3.9399999999999995,1.0277232303542023,1.0275
3.9450000000000003,1.027708932520731,1.0275
3.9499999999999993,1.027726514923724,1.0275
3.955,1.0277498282671946,1.0275
3.960000000000001,1.0277510334646436,1.0275
3.965,1.027720272350685,1.0275
3.9700000000000006,1.0277072014718585,1.0275
3.9749999999999996,1.0277247199202686,1.0275
3.9800000000000004,1.027746464035525,1.0275
3.9849999999999994,1.0277446716433456,1.0275
3.99,1.027712453606625,1.0275
3.994999999999999,1.0277008615614425,1.0275
4.0,1.0277186845887019,1.0275
4.005000000000001,1.0277392961531466,1.0275
4.01,1.0277350970358592,1.0275
4.015000000000001,1.0277023773591012,1.0275
4.02,1.0276929754936783,1.0275
4.025,1.0277116478986248,1.0275
4.029999999999999,1.0277314691422361,1.0275
4.035,1.0277250413262997,1.0275
4.039999999999999,1.0276920688407434,1.0275
4.045,1.0276847818014456,1.0275
4.050000000000001,1.0277042407577652,1.0275
4.055,1.027723333466282,1.0275
4.0600000000000005,1.0277148212458924,1.0275
4.0649999999999995,1.027682140386454,1.0275
4.07,1.0276773205781349,1.0275
4.074999999999999,1.0276979254783731,1.0275
4.08,1.0277167348551586,1.0275
4.085000000000001,1.027706637728552,1.0275
4.09,1.027674943883807,1.0275
4.095000000000001,1.0276729659767554,1.0275
4.1,1.0276950352309986,1.0275
4.105,1.027713669593597,1.0275
4.109999999999999,1.0277020571302358,1.0275
4.115,1.0276716777388935,1.0275
4.119999999999999,1.0276726223091635,1.0275
4.125,1.0276962267115342,1.0275
4.130000000000001,1.027714843047521,1.0275
4.135,1.0277018716329493,1.0275
4.140000000000001,1.0276731144257494,1.0275
4.145,1.0276769764640927,1.0275
4.15,1.0277019773488139,1.0275
4.154999999999999,1.0277203341046517,1.0275
4.16,1.0277056728866076,1.0275
4.164999999999999,1.0276782253104353,1.0275
4.17,1.0276841777186134,1.0275
4.175000000000001,1.027709514456214,1.0275
4.18,1.0277264710983487,1.0275
4.1850000000000005,1.027709497751165,1.0275
4.1899999999999995,1.0276829261318032,1.0275
4.195,1.0276905646582357,1.0275
4.199999999999999,1.0277160842566062,1.0275
4.205,1.0277315282885562,1.0275
4.210000000000001,1.0277123321318244,1.0275
4.215,1.027686770350536,1.0275
4.220000000000001,1.0276961198711563,1.0275
4.225,1.0277220363133275,1.0275
4.23,1.0277363825599528,1.0275
4.234999999999999,1.027715584845419,1.0275
4.24,1.0276913989448642,1.0275
4.244999999999999,1.0277022628315318,1.0275
4.25,1.027728021671366,1.0275
4.255000000000001,1.0277405505153845,1.0275
4.26,1.0277175387378823,1.0275
4.265000000000001,1.0276941540183386,1.0275
4.27,1.0277057472443116,1.0275
4.275,1.0277305387295255,1.0275
4.279999999999999,1.0277404620054353,1.0275
4.285,1.0277148923236343,1.0275
4.289999999999999,1.0276921742497154,1.0275
4.295,1.0277043126701781,1.0275
4.300000000000001,1.0277281621321193,1.0275
4.305,1.0277356562255628,1.0275
4.3100000000000005,1.0277080988656748,1.0275
4.3149999999999995,1.027686730906391,1.0275
4.32,1.0276998932898256,1.0275
4.324999999999999,1.0277233092339373,1.0275
4.33,1.027728944080649,1.0275
4.335000000000001,1.0277000170963033,1.0275
4.34,1.027680386259743,1.0275
4.345000000000001,1.0276945904661345,1.0275
4.35,1.0277174727932543,1.0275
4.355,1.0277210898325997,1.0275
4.359999999999999,1.0276910164493123,1.0275
4.365,1.0276734950263888,1.0275
4.369999999999999,1.0276889077452567,1.0275
4.375,1.0277114748917002,1.0275
4.380000000000001,1.0277133003131034,1.0275
4.385,1.0276825659054383,1.0275
4.390000000000001,1.0276676651789658,1.0275
4.395,1.0276846011805292,1.0275
4.4,1.027707202371957,1.0275
4.404999999999999,1.0277076405381518,1.0275
4.41,1.0276768693031582,1.0275
4.414999999999999,1.0276649704695084,1.0275
4.42,1.0276836348571574,1.0275
4.425000000000001,1.0277063910080912,1.0275
4.43,1.0277055504848898,1.0275
4.4350000000000005,1.0276750081446189,1.0275
4.4399999999999995,1.0276660773051305,1.0275
4.445,1.0276863743800726,1.0275
4.449999999999999,1.027709158814993,1.0275
4.455,1.0277068975271506,1.0275
4.460000000000001,1.0276768205113378,1.0275
4.465,1.0276708595784916,1.0275
4.470000000000001,1.027692564709757,1.0275
4.475,1.0277149613517265,1.0275
4.48,1.0277105619380813,1.0275
4.484999999999999,1.0276802050306932,1.0275
4.49,1.027676098070655,1.0275
4.494999999999999,1.027698294523004,1.0275
4.5,1.0277196454493638,1.0275
4.505000000000001,1.0277127892854574,1.0275
4.51,1.0276822221089605,1.0275
4.515000000000001,1.0276798464449766,1.0275
4.52,1.0277024554524365,1.0275
4.525,1.0277227052273412,1.0275
4.529999999999999,1.0277135721768909,1.0275
4.535,1.0276835164999882,1.0275
4.539999999999999,1.0276834695640595,1.0275
4.545,1.02770686336824,1.0275
4.550000000000001,1.027726073144844,1.0275
4.555,1.027714358275084,1.0275
4.5600000000000005,1.0276845127617569,1.0275
4.5649999999999995,1.0276861106408073,1.0275
4.57,1.02770953989764,1.0275
4.574999999999999,1.0277271187168417,1.0275
4.58,1.0277123591084911,1.0275
4.585000000000001,1.0276824036941803,1.0275
4.59,1.0276850628588414,1.0275
4.595000000000001,1.0277081364368157,1.0275
4.6,1.0277238455029123,1.0275
4.605,1.0277061664148697,1.0275
4.609999999999999,1.027676476235626,1.0275
4.615,1.0276804406327145,1.0275
4.619999999999999,1.0277034770434939,1.0275
4.625,1.027717692604666,1.0275
4.630000000000001,1.0276977756921104,1.0275
4.635,1.027669157343582,1.0275
4.640000000000001,1.0276750285091076,1.0275
4.645,1.0276984333551473,1.0275
4.65,1.0277114125113471,1.0275
4.654999999999999,1.0276895842521838,1.0275
4.66,1.0276622263812785,1.0275
4.664999999999999,1.0276699035595136,1.0275
4.67,1.0276936697592645,1.0275
4.675000000000001,1.0277055102322952,1.0275
4.68,1.0276821880639027,1.0275
4.6850000000000005,1.0276565319255384,1.0275
4.6899999999999995,1.0276661753678271,1.0275
4.695,1.0276904695308156,1.0275
4.699999999999999,1.0277013554259413,1.0275
4.705,1.0276770246215596,1.0275
4.710000000000001,1.0276535872070771,1.0275
4.715,1.0276654401124137,1.0275
4.720000000000001,1.02769038667774,1.0275
4.725,1.0277003581688262,1.0275
4.73,1.0276752556840214,1.0275
4.734999999999999,1.0276542510095903,1.0275
4.74,1.0276682977528533,1.0275
4.744999999999999,1.0276938500866848,1.0275
4.75,1.0277028698963009,1.0275
4.755000000000001,1.0276771257565085,1.0275
4.76,1.027658624435552,1.0275
4.765000000000001,1.0276746797042082,1.0275
4.77,1.027700726068137,1.0275
4.775,1.0277086031768694,1.0275
4.779999999999999,1.0276821072530176,1.0275
4.785,1.0276657611046633,1.0275
4.789999999999999,1.0276828863636427,1.0275
4.795,1.0277082216544644,1.0275
4.800000000000001,1.0277137557370875,1.0275
4.805,1.0276858230271033,1.0275
4.8100000000000005,1.0276712690894398,1.0275
4.8149999999999995,1.027689137734635,1.0275
4.82,1.0277135224282181,1.0275
4.824999999999999,1.0277165708792635,1.0275
4.83,1.0276873630473482,1.0275
4.835000000000001,1.0276747904948842,1.0275
4.84,1.0276936263028298,1.0275
4.845000000000001,1.0277175360689481,1.0275
4.85,1.0277186769679252,1.0275
4.855,1.027688761140091,1.0275
4.859999999999999,1.027678214108461,1.0275
4.865,1.0276976155554756,1.0275
4.869999999999999,1.0277204454954478,1.0275
4.875,1.0277189275543592,1.0275
4.880000000000001,1.0276878692469469,1.0275
4.885,1.027678831099727,1.0275
4.890000000000001,1.0276982686981884,1.0275
4.895,1.027719416927307,1.0275
4.9,1.027714727781319,1.0275
4.904999999999999,1.0276824615722824,1.0275
4.91,1.0276747554815375,1.0275
4.914999999999999,1.027694237021317,1.0275
4.92,1.0277138577460159,1.0275
4.925000000000001,1.0277063074232415,1.0275
4.93,1.0276734774783127,1.0275
4.9350000000000005,1.0276675541250928,1.0275
4.9399999999999995,1.027687591744494,1.0275
4.945,1.027706301944717,1.0275
4.949999999999999,1.0276965368673467,1.0275
4.955,1.0276638737846888,1.0275
4.960000000000001,1.0276600274145207,1.0275
4.965,1.0276807023650407,1.0275
4.970000000000001,1.0276985061892925,1.0275
4.975,1.0276865157842827,1.0275
4.98,1.0276544060157966,1.0275
4.984999999999999,1.0276528692702813,1.0275
4.99,1.027674463375362,1.0275
4.994999999999999,1.0276916485879473,1.0275
5.0,1.0276777283287657,1.0275
5.005000000000001,1.027646727651775,1.0275
5.01,1.0276478191491145,1.0275
5.015000000000001,1.027670686211968,1.0275
5.02,1.0276875966034615,1.0275
5.025,1.027672155797221,1.0275
5.029999999999999,1.027642746487158,1.0275
5.035,1.0276466093229912,1.0275
5.039999999999999,1.0276708262152345,1.0275
5.045,1.0276875268188785,1.0275
5.050000000000001,1.027670834918304,1.0275
5.055,1.027643322279105,1.0275
5.0600000000000005,1.0276499743180647,1.0275
5.0649999999999995,1.0276754338840501,1.0275
5.07,1.0276918020959716,1.0275
5.074999999999999,1.0276739916479039,1.0275
5.08,1.0276485478383734,1.0275
5.085000000000001,1.0276577789710597,1.0275
5.09,1.027684085417376,1.0275
5.095000000000001,1.0276994346490624,1.0275
5.1,1.0276797405694396,1.0275
5.105,1.0276553627077256,1.0275
5.109999999999999,1.0276660104811137,1.0275
5.115,1.0276922677244715,1.0275
5.119999999999999,1.027706005538705,1.0275
5.125,1.0276844021616043,1.0275
5.130000000000001,1.0276613566423036,1.0275
5.135,1.0276735287454142,1.0275
5.140000000000001,1.0276998587255957,1.0275
5.145,1.0277121357304904,1.0275
5.15,1.0276889493038779,1.0275
5.154999999999999,1.02766725662253,1.0275
5.16,1.0276804863596547,1.0275
5.164999999999999,1.0277061222382096,1.0275
5.17,1.0277160722497554,1.0275
5.175000000000001,1.0276906989235064,1.0275
5.18,1.0276699725204141,1.0275
5.1850000000000005,1.027683777961638,1.0275
5.1899999999999995,1.0277082913494682,1.0275
5.195,1.0277154808434918,1.0275
5.199999999999999,1.0276877324495108,1.0275
5.205,1.0276677889328647,1.0275
5.210000000000001,1.0276818500501452,1.0275
5.215,1.027705153918235,1.0275
5.220000000000001,1.0277096961929584,1.0275
5.225,1.0276801278200607,1.0275
5.23,1.0276616855271732,1.0275
5.234999999999999,1.0276765422719998,1.0275
5.24,1.0276991757455245,1.0275
5.244999999999999,1.0277016444903844,1.0275
5.25,1.0276709841961085,1.0275
5.255000000000001,1.0276546736144607,1.0275
5.26,1.0276705991120247,1.0275
5.265000000000001,1.027692693321973,1.0275
5.27,1.027693120083117,1.0275
5.275,1.0276615705832672,1.0275
5.279999999999999,1.0276474885431752,1.0275
5.285,1.0276644447495815,1.0275
5.289999999999999,1.0276860996459591,1.0275
5.295,1.0276846928416687,1.0275
5.300000000000001,1.0276528958895896,1.0275
5.305,1.027641623072958,1.0275
5.3100000000000005,1.0276601360189448,1.0275
5.3149999999999995,1.02768181533963,1.0275
5.32,1.0276790005237373,1.0275
5.324999999999999,1.027647513201663,1.0275
5.33,1.0276391265975426,1.0275
5.335000000000001,1.0276591794153118,1.0275
5.34,1.027680818226791,1.0275
5.345000000000001,1.0276766015151482,1.0275
5.35,1.0276457545591893,1.0275
5.355,1.027640444550582,1.0275
5.359999999999999,1.0276622191614004,1.0275
5.365,1.0276839658611856,1.0275
5.369999999999999,1.0276784008368063,1.0275
5.375,1.0276483736611806,1.0275
5.380000000000001,1.0276458983373882,1.0275
5.385,1.0276688916355468,1.0275
5.390000000000001,1.027690110074007,1.0275
5.395,1.0276822993657593,1.0275
5.4,1.0276522805766661,1.0275
5.404999999999999,1.02765158665307,1.0275
5.41,1.0276750027570525,1.0275
5.414999999999999,1.0276950761377248,1.0275
5.42,1.0276847684189792,1.0275
5.425000000000001,1.0276549656148948,1.0275
5.43,1.0276560046179775,1.0275
5.4350000000000005,1.0276797646499403,1.0275
5.4399999999999995,1.0276986478473278,1.0275
5.445,1.0276860097962988,1.0275
5.449999999999999,1.0276570655717154,1.0275
5.455,1.0276603704470877,1.0275
5.460000000000001,1.0276848560147405,1.0275
5.465,1.027702692409935,1.0275
5.470000000000001,1.027687621531585,1.0275
5.475,1.0276593004788277,1.0275
5.48,1.027664224356324,1.0275
5.484999999999999,1.0276886595107828,1.0275
5.49,1.027704738117271,1.0275
5.494999999999999,1.0276867859865835,1.0275
5.5,1.0276585955262483,1.0275
5.505000000000001,1.0276644481866086,1.0275
5.51,1.0276883496019438,1.0275
5.515000000000001,1.0277023717876512,1.0275
5.52,1.0276817051354465,1.0275
5.525,1.0276540096256395,1.0275
5.529999999999999,1.0276610322327713,1.0275
5.535,1.0276847800125724,1.0275
5.539999999999999,1.0276972056896672,1.0275
5.545,1.0276745643973042,1.0275
5.550000000000001,1.0276481782418854,1.0275
5.555,1.0276569213133442,1.0275
5.5600000000000005,1.0276807755287878,1.0275
5.5649999999999995,1.027691703656565,1.0275
5.57,1.027667301122051,1.0275
5.574999999999999,1.0276423262017294,1.0275
5.58,1.0276526091172866,1.0275
5.585000000000001,1.027676540545802,1.0275
5.59,1.0276860660198712,1.0275
5.595000000000001,1.0276602917929005,1.0275
5.6,1.0276371396865154,1.0275
5.605,1.0276491188042138,1.0275
5.609999999999999,1.0276732880483932,1.0275
5.615,1.0276815830542934,1.0275
5.619999999999999,1.0276549191509656,1.0275
5.625,1.0276341340400585,1.0275
5.630000000000001,1.0276481228166268,1.0275
5.635,1.0276727768508003,1.0275
5.640000000000001,1.0276800124426286,1.0275
5.645,1.0276528099753155,1.0275
5.65,1.0276346742498976,1.0275
5.654999999999999,1.0276506595420944,1.0275
5.66,1.0276756584463922,1.0275
5.664999999999999,1.0276816962337902,1.0275
5.67,1.0276540317626073,1.0275
5.675000000000001,1.0276385902742617,1.0275
5.68,1.0276563690865528,1.0275
5.6850000000000005,1.0276816434356497,1.0275
5.6899999999999995,1.0276863599390713,1.0275
5.695,1.027658175654987,1.0275
5.699999999999999,1.027645141646296,1.0275
5.705,1.0276638746333326,1.0275
5.710000000000001,1.0276883238888488,1.0275
5.715,1.0276906142087157,1.0275
5.720000000000001,1.0276613151185672,1.0275
5.725,1.027650284548779,1.0275
5.73,1.027669689563222,1.0275
5.734999999999999,1.0276931136640992,1.0275
5.74,1.027692875074821,1.0275
5.744999999999999,1.0276626637975552,1.0275
5.75,1.0276536418804423,1.0275
5.755000000000001,1.027673945311586,1.0275
5.76,1.027696823110286,1.0275
5.765000000000001,1.027694638507017,1.0275
5.77,1.027664092535621,1.0275
5.775,1.0276570671214864,1.0275
5.779999999999999,1.0276778685969048,1.0275
5.785,1.027699596465218,1.0275
5.789999999999999,1.0276947168383521,1.0275
5.795,1.0276634012351122,1.0275
5.800000000000001,1.0276578527306977,1.0275
5.805,1.0276786226593075,1.0275
5.8100000000000005,1.027698597932559,1.0275
5.8149999999999995,1.0276905085311199,1.0275
5.82,1.0276583552151204,1.0275
5.824999999999999,1.0276541043135687,1.0275
5.83,1.0276748471366113,1.0275
5.835000000000001,1.0276932209413738,1.0275
5.84,1.0276822288138698,1.0275
5.845000000000001,1.0276498795807627,1.0275
5.85,1.0276473740727263,1.0275
5.855,1.0276685997437052,1.0275
5.859999999999999,1.0276859896712933,1.0275
5.865,1.0276727454498018,1.0275
5.869999999999999,1.0276409337512047,1.0275
5.875,1.0276404694776584,1.0275
5.880000000000001,1.0276622596365685,1.0275
5.885,1.0276786686603667,1.0275
5.890000000000001,1.0276631755064787,1.0275
5.895,1.0276322801668942,1.0275
5.9,1.027634082041622,1.0275
5.904999999999999,1.0276567115691493,1.0275
5.91,1.027672421268605,1.0275
5.914999999999999,1.0276551094689095,1.0275
5.92,1.0276256527833652,1.0275
5.925000000000001,1.0276300071159532,1.0275
5.93,1.0276538005995062,1.0275
5.9350000000000005,1.0276691285544122,1.0275
5.9399999999999995,1.0276505372154205,1.0275
5.945,1.0276229468936264,1.0275
5.949999999999999,1.027629944462089,1.0275
5.955,1.027654929678392,1.0275
5.960000000000001,1.0276698947763554,1.0275
5.965,1.027650283081658,1.0275
5.970000000000001,1.027624815904628,1.0275
5.975,1.0276344273553482,1.0275
5.98,1.0276604509022758,1.0275
5.984999999999999,1.027674885898792,1.0275
5.99,1.0276543430796365,1.0275
5.994999999999999,1.0276311306283088,1.0275
6.0,1.0276431105503683,1.0275
6.004999999999999,1.0276697462266993,1.0275
6.010000000000002,1.0276829399148837,1.0275
6.015000000000001,1.0276606806537951,1.0275
6.02,1.0276387030002276,1.0275
6.024999999999999,1.0276518714814824,1.0275
6.030000000000001,1.027678209037426,1.0275
6.035,1.0276895579069707,1.0275
6.039999999999999,1.0276655479863197,1.0275
6.045000000000002,1.0276450633323988,1.0275
6.050000000000001,1.0276595209140282,1.0275
6.055,1.0276856807172665,1.0275
6.059999999999999,1.0276953353638432,1.0275
6.065000000000001,1.0276699065149082,1.0275
6.07,1.0276509456667189,1.0275
6.074999999999999,1.027666240515333,1.0275
6.079999999999998,1.0276914706199751,1.0275
6.085000000000001,1.0276985822314102,1.0275
6.09,1.0276711500797902,1.0275
6.094999999999999,1.0276533473746607,1.0275
6.100000000000001,1.0276690243724522,1.0275
6.105,1.0276929248795568,1.0275
6.109999999999999,1.0276970923742323,1.0275
6.114999999999998,1.0276675026787312,1.0275
6.120000000000001,1.0276507084206188,1.0275
6.125,1.0276664809525855,1.0275
6.129999999999999,1.0276890027781327,1.0275
6.135000000000002,1.0276903808737292,1.0275
6.140000000000001,1.0276592338120925,1.0275
6.145,1.0276441938849992,1.0275
6.149999999999999,1.0276606510255473,1.0275
6.155000000000001,1.0276823869217913,1.0275
6.16,1.0276816071538104,1.0275
6.164999999999999,1.0276496927840926,1.0275
6.170000000000002,1.0276369318178142,1.0275
6.175000000000001,1.0276543813846584,1.0275
6.18,1.0276754980827698,1.0275
6.184999999999999,1.0276726275608672,1.0275
6.190000000000001,1.0276401833543056,1.0275
6.195,1.0276296455131382,1.0275
6.199999999999999,1.0276480499046374,1.0275
6.204999999999998,1.027668649206556,1.0275
6.210000000000001,1.0276639003196322,1.0275
6.215,1.0276315732968313,1.0275
6.219999999999999,1.0276238068879888,1.0275
6.225000000000001,1.0276436939552032,1.0275
6.23,1.0276642412878356,1.0275
6.234999999999999,1.027658041448666,1.0275
6.239999999999998,1.0276263910776335,1.0275
6.245000000000001,1.0276214731820337,1.0275
6.25,1.0276428254795518,1.0275
6.254999999999999,1.0276632558079732,1.0275
6.260000000000002,1.027655612035854,1.0275
6.265000000000001,1.0276249703736435,1.0275
6.27,1.0276230931595967,1.0275
6.274999999999999,1.0276460951378728,1.0275
6.280000000000001,1.0276665597289678,1.0275
6.285,1.0276575264961119,1.0275
6.289999999999999,1.027628070951878,1.0275
6.295000000000002,1.0276289900670867,1.0275
6.300000000000001,1.0276531367906074,1.0275
6.305,1.027673002241634,1.0275
6.309999999999999,1.0276616867164725,1.0275
6.315000000000001,1.0276326118512173,1.0275
6.32,1.0276352782949039,1.0275
6.324999999999999,1.0276597772233926,1.0275
6.329999999999998,1.027678426408532,1.0275
6.335000000000001,1.0276646197952048,1.0275
6.34,1.0276361254797286,1.0275
6.344999999999999,1.0276404814071096,1.0275
6.350000000000001,1.0276652441216334,1.0275
6.355,1.027682619289527,1.0275
6.359999999999999,1.0276666404244876,1.0275
6.364999999999998,1.0276393221201454,1.0275
6.370000000000001,1.0276458569629738,1.0275
6.375,1.0276712273080268,1.0275
6.379999999999999,1.027687441034853,1.0275
6.385000000000002,1.0276692888684453,1.0275
6.390000000000001,1.027642856639366,1.0275
6.395,1.027650870840878,1.0275
6.399999999999999,1.0276760205554005,1.0275
6.405000000000001,1.0276903108768243,1.0275
6.41,1.0276694958332118,1.0275
6.414999999999999,1.027643409192484,1.0275
6.420000000000002,1.0276521655415076,1.0275
6.425000000000001,1.027676567439591,1.0275
6.43,1.0276885950730394,1.0275
6.434999999999999,1.0276652464695437,1.0275
6.440000000000001,1.0276398355425784,1.0275
6.445,1.027649543518058,1.0275
6.449999999999999,1.0276735500458083,1.0275
6.454999999999998,1.0276837523574416,1.0275
6.460000000000001,1.0276585915899228,1.0275
6.465,1.0276346535837066,1.0275
6.469999999999999,1.0276458518751876,1.0275
6.475000000000001,1.0276697142224984,1.0275
6.48,1.0276781824216301,1.0275
6.484999999999999,1.0276514168085182,1.0275
6.489999999999998,1.0276290493596005,1.0275
6.495000000000001,1.0276415529398868,1.0275
6.5,1.0276652405902178,1.0275
6.504999999999999,1.0276720721725912,1.0275
6.510000000000002,1.0276440976025458,1.0275
6.515000000000001,1.0276237212409693,1.0275
6.52,1.027637698952693,1.0275
6.524999999999999,1.0276613881438543,1.0275
6.530000000000001,1.0276667754019724,1.0275
6.535,1.0276380978425832,1.0275
6.539999999999999,1.027620284501814,1.0275
6.545000000000002,1.0276360819252328,1.0275
6.550000000000001,1.027660056752778,1.0275
6.555,1.0276642112016805,1.0275
6.559999999999999,1.0276352247320995,1.0275
6.565000000000001,1.0276203002192186,1.0275
6.57,1.027637949567822,1.0275
6.574999999999999,1.0276621165982183,1.0275
6.579999999999998,1.0276649478224336,1.0275
6.585000000000001,1.0276357794811932,1.0275
6.59,1.0276237901272798,1.0275
6.594999999999999,1.027643132780958,1.0275
6.600000000000001,1.0276674714386849,1.0275
6.605,1.0276689097256035,1.0275
6.609999999999999,1.0276395592776157,1.0275
6.614999999999998,1.0276300798601434,1.0275
6.620000000000001,1.0276503053474888,1.0275
6.625,1.027673744789438,1.0275
6.629999999999999,1.027672714891896,1.0275
6.635000000000002,1.0276426174574147,1.0275
6.640000000000001,1.0276351155212555,1.0275
6.645,1.0276559727660706,1.0275
6.649999999999999,1.02767852983329,1.0275
6.655000000000001,1.0276752471856911,1.0275
6.66,1.0276449178785667,1.0275
6.664999999999999,1.0276396268512977,1.0275
6.670000000000002,1.027661365112685,1.0275
6.675000000000001,1.027682992058265,1.0275
6.68,1.0276771604781538,1.0275
6.684999999999999,1.027646287485462,1.0275
6.690000000000001,1.0276424953686725,1.0275
6.695,1.0276643069603375,1.0275
6.699999999999999,1.0276844197657236,1.0275
6.704999999999998,1.0276756378462053,1.0275
6.710000000000001,1.027644164226985,1.0275
6.715,1.02764159317279,1.0275
6.719999999999999,1.0276631394350202,1.0275
6.725000000000001,1.0276813905495241,1.0275
6.73,1.0276694169899054,1.0275
6.734999999999999,1.0276375573827647,1.0275
6.739999999999998,1.0276363471880203,1.0275
6.745000000000001,1.0276579671326147,1.0275
6.75,1.0276748352720966,1.0275
6.754999999999999,1.0276602760093503,1.0275
6.760000000000002,1.0276289366173068,1.0275
6.765000000000001,1.027629734486541,1.0275
6.77,1.0276519880979167,1.0275
6.774999999999999,1.0276679255687333,1.0275
6.780000000000001,1.0276512172464332,1.0275
6.785,1.0276208599377805,1.0275
6.789999999999999,1.0276237601666325,1.0275
6.795000000000002,1.0276465840741666,1.0275
6.800000000000001,1.0276615059638508,1.0275
6.805,1.027642806658305,1.0275
6.809999999999999,1.0276137200585598,1.0275
6.815000000000001,1.0276188652749996,1.0275
6.82,1.027642535278482,1.0275
6.824999999999999,1.0276568855762482,1.0275
6.829999999999998,1.027636924738916,1.0275
6.835000000000001,1.0276097766584698,1.0275
6.84,1.027617506728064,1.0275
6.844999999999999,1.0276422814704607,1.0275
6.850000000000001,1.0276560838906463,1.0275
6.855,1.0276350145313615,1.0275
6.859999999999999,1.0276099317385992,1.0275
6.864999999999998,1.0276201364779665,1.0275
6.870000000000001,1.0276459338752453,1.0275
6.875,1.0276592371514974,1.0275
6.879999999999999,1.0276373922799305,1.0275
6.885000000000002,1.0276146505670256,1.0275
6.890000000000001,1.0276272658604708,1.0275
6.895,1.027653871540246,1.0275
6.899999999999999,1.0276663985129884,1.0275
6.905000000000001,1.0276435397962465,1.0275
6.91,1.0276227777042657,1.0275
6.914999999999999,1.0276369829711505,1.0275
6.920000000000002,1.0276633297188562,1.0275
6.925000000000001,1.0276738417142457,1.0275
6.93,1.027649200621103,1.0275
6.934999999999999,1.0276298607666083,1.0275
6.940000000000001,1.0276450970577362,1.0275
6.945,1.0276708947798587,1.0275
6.949999999999999,1.0276792057350768,1.0275
6.954999999999998,1.0276528253777855,1.0275
6.960000000000001,1.0276349719679814,1.0275
6.965,1.0276511994751858,1.0275
6.969999999999999,1.027676627341191,1.0275
6.975000000000001,1.027683131859787,1.0275
6.98,1.0276556385586437,1.0275
6.984999999999999,1.0276396837200195,1.0275
6.989999999999998,1.0276567877509417,1.0275
6.995000000000001,1.027681265384849,1.0275
7.0,1.027685160423602,1.0275
7.004999999999999,1.0276558407724963,1.0275
7.010000000000002,1.0276411307050688,1.0275
7.015000000000001,1.0276582963663592,1.0275
7.02,1.0276812620618234,1.0275
7.024999999999999,1.0276821985271307,1.0275
7.030000000000001,1.027651255984813,1.0275
7.035,1.027638113244315,1.0275
7.039999999999999,1.0276556389286355,1.0275
7.045000000000002,1.0276775353111918,1.0275
7.050000000000001,1.0276760478274491,1.0275
7.055,1.0276443013942689,1.0275
7.059999999999999,1.0276332934457721,1.0275
7.065000000000001,1.0276516962528965,1.0275
7.07,1.0276728610988337,1.0275
7.074999999999999,1.0276691954604267,1.0275
7.079999999999998,1.0276369454688619,1.0275
7.085000000000001,1.0276279834649025,1.0275
7.09,1.0276471016719486,1.0275
7.094999999999999,1.0276673802676355,1.0275
7.100000000000001,1.0276613987624796,1.0275
7.105,1.0276288886538505,1.0275
7.109999999999999,1.027622072087248,1.0275
7.114999999999998,1.0276420141096163,1.0275
7.120000000000001,1.0276616365906353,1.0275
7.125,1.0276536883289635,1.0275
7.129999999999999,1.0276215903756443,1.0275
7.135000000000002,1.0276173757056366,1.0275
7.140000000000001,1.0276385778698205,1.0275
7.145,1.0276579113484323,1.0275
7.149999999999999,1.0276482799830704,1.0275
7.155000000000001,1.0276170518887662,1.0275
7.16,1.0276155503655409,1.0275
7.164999999999999,1.0276380864034367,1.0275
7.170000000000002,1.0276571574520332,1.0275
7.175000000000001,1.0276459379752465,1.0275
7.18,1.0276158835299618,1.0275
7.184999999999999,1.027617086319355,1.0275
7.190000000000001,1.0276408634208063,1.0275
7.195,1.0276595663790575,1.0275
7.199999999999999,1.0276466212155848,1.0275
7.204999999999998,1.027617910942845,1.0275
7.210000000000001,1.0276217283857907,1.0275
7.215,1.0276464933236935,1.0275
7.219999999999999,1.0276644656564058,1.0275
7.225000000000001,1.0276493591436267,1.0275
7.23,1.0276214479081704,1.0275
7.234999999999999,1.0276269649111427,1.0275
7.239999999999998,1.0276518969488808,1.0275
7.245000000000001,1.0276684043793616,1.0275
7.25,1.0276509423056677,1.0275
7.254999999999999,1.0276238754382125,1.0275
7.260000000000002,1.0276311202527342,1.0275
7.265000000000001,1.027656423269573,1.0275
7.27,1.027671841059725,1.0275
7.274999999999999,1.0276526808825766,1.0275
7.280000000000001,1.0276272332714194,1.0275
7.285,1.0276367366871595,1.0275
7.289999999999999,1.027662726515306,1.0275
7.295000000000002,1.0276770941115296,1.0275
7.300000000000001,1.0276561610497439,1.0275
7.305,1.0276317915684614,1.0275
7.309999999999999,1.0276424253838135,1.0275
7.315000000000001,1.0276678088883264,1.0275
7.32,1.0276799229690914,1.0275
7.324999999999999,1.0276565540688052,1.0275
7.329999999999998,1.027632948263355,1.0275
7.335000000000001,1.0276444294651828,1.0275
7.34,1.0276691901553512,1.0275
7.344999999999999,1.0276791618430887,1.0275
7.350000000000001,1.0276537415243867,1.0275
7.355,1.0276313153269188,1.0275
7.359999999999999,1.0276438597378974,1.0275
7.364999999999998,1.0276682404275193,1.0275
7.370000000000001,1.0276763439127847,1.0275
7.375,1.0276493721420983,1.0275
7.379999999999999,1.0276285291070837,1.0275
7.385000000000002,1.0276421580605757,1.0275
7.390000000000001,1.0276660046457453,1.0275
7.395,1.0276720581058183,1.0275
7.399999999999999,1.027643623880332,1.0275
7.405000000000001,1.0276245866543798,1.0275
7.41,1.027639478365765,1.0275
7.414999999999999,1.0276630916210152,1.0275
7.420000000000002,1.0276674414281304,1.0275
7.425000000000001,1.0276381083476454,1.0275
7.43,1.027621346180963,1.0275
7.434999999999999,1.0276374983179415,1.0275
7.440000000000001,1.0276607755305245,1.0275
7.445,1.0276632568952804,1.0275
7.449999999999999,1.0276331220994588,1.0275
7.454999999999998,1.0276187757138635,1.0275
7.460000000000001,1.0276362205710383,1.0275
7.465,1.0276592964174611,1.0275
7.469999999999999,1.0276601458149182,1.0275
7.475000000000001,1.027629704222687,1.0275
7.48,1.0276180320738242,1.0275
7.484999999999999,1.0276368027049971,1.0275
7.489999999999998,1.0276595557351924,1.0275
7.495000000000001,1.0276586317657825,1.0275
7.5,1.0276280276780976,1.0275
7.504999999999999,1.0276190718645324,1.0275
7.510000000000002,1.0276393762496663,1.0275
7.515000000000001,1.027662164394605,1.0275
7.52,1.0276597975857058,1.0275
7.524999999999999,1.0276294564818529,1.0275
7.530000000000001,1.0276231492832506,1.0275
7.535,1.0276443949436567,1.0275
7.539999999999999,1.027666224744632,1.0275
7.545000000000002,1.0276612368317442,1.0275
7.550000000000001,1.027630275622105,1.0275
7.555,1.0276255834157468,1.0275
7.559999999999999,1.0276471522315198,1.0275
7.565000000000001,1.0276679161448758,1.0275
7.57,1.027660710360781,1.0275
7.574999999999999,1.0276300628387907,1.0275
7.579999999999998,1.0276278373571672,1.0275
7.585000000000001,1.0276505245818754,1.0275
7.59,1.0276706690450328,1.0275
7.594999999999999,1.0276612326860441,1.0275
7.600000000000001,1.0276306991128297,1.0275
7.605,1.0276300876657665,1.0275
7.609999999999999,1.027652805581535,1.0275
7.614999999999998,1.027671309426137,1.0275
7.620000000000001,1.0276588436670127,1.0275
7.625,1.0276281752303,1.0275
7.629999999999999,1.0276289816325255,1.0275
7.635000000000002,1.0276517348430567,1.0275
7.640000000000001,1.0276688062558392,1.0275
7.645,1.0276536777119742,1.0275
7.649999999999999,1.027623522923421,1.0275
7.655000000000001,1.0276261509211662,1.0275
7.66,1.0276493186018596,1.0275
7.664999999999999,1.0276651608555212,1.0275
7.670000000000002,1.0276476685218354,1.0275
7.675000000000001,1.0276182831320426,1.0275
7.68,1.0276226290022064,1.0275
7.684999999999999,1.0276460331578985,1.0275
7.690000000000001,1.027660599554749,1.0275
7.695,1.0276410745535118,1.0275
7.699999999999999,1.027612945693767,1.0275
7.704999999999998,1.027619377646357,1.0275
7.710000000000001,1.0276434103380874,1.0275
7.715,1.0276570499703015,1.0275
7.719999999999999,1.0276359142442348,1.0275
7.725000000000001,1.0276093084275355,1.0275
7.73,1.0276177569700295,1.0275
7.734999999999999,1.027642310828792,1.0275
7.739999999999998,1.0276549802387704,1.0275
7.745000000000001,1.027632537564349,1.0275
7.75,1.0276078297542415,1.0275
7.754999999999999,1.027618436691824,1.0275
7.760000000000002,1.0276436496927908,1.0275
7.765000000000001,1.0276553267054587,1.0275
7.77,1.0276317120073506,1.0275
7.774999999999999,1.027608947249994,1.0275
7.780000000000001,1.0276214117323128,1.0275
7.785,1.027646908270003,1.0275
7.789999999999999,1.0276573740288593,1.0275
7.795000000000002,1.0276327614908054,1.0275
7.800000000000001,1.0276122726630337,1.0275
7.805,1.0276268275657339,1.0275
7.809999999999999,1.0276528914485725,1.0275
7.815000000000001,1.0276623960514102,1.0275
7.82,1.0276370070143053,1.0275
7.824999999999999,1.0276186637508031,1.0275
7.829999999999998,1.0276345682174042,1.0275
7.835000000000001,1.0276600662645239,1.0275
7.84,1.0276671939442603,1.0275
7.844999999999999,1.027639909050946,1.0275
7.850000000000001,1.0276228304730992,1.0275
7.855,1.0276392826055867,1.0275
7.859999999999999,1.0276639165716692,1.0275
7.864999999999998,1.0276687519638183,1.0275
7.870000000000001,1.0276401530884596,1.0275
7.875,1.0276251143335815,1.0275
7.879999999999999,1.0276427231214882,1.0275
7.885000000000002,1.027667086860048,1.0275
7.890000000000001,1.0276702647831073,1.0275
7.895,1.0276410994905996,1.0275
7.899999999999999,1.027628443886426,1.0275
7.905000000000001,1.0276469854176136,1.0275
7.91,1.0276704463943758,1.0275
7.914999999999999,1.0276710268304314,1.0275
7.920000000000002,1.0276404954075906,1.0275
7.925000000000001,1.0276293593524355,1.0275
7.93,1.0276481131933775,1.0275
7.934999999999999,1.027670216833375,1.0275
7.940000000000001,1.0276680161495972,1.0275
7.945,1.0276364339644002,1.0275
7.949999999999999,1.0276270541854788,1.0275
7.954999999999998,1.0276462265666118,1.0275
7.960000000000001,1.027667169829621,1.0275
7.965,1.027662337090267,1.0275
7.969999999999999,1.027630028135338,1.0275
7.975000000000001,1.0276223729688687,1.0275
7.98,1.0276419586471526,1.0275
7.984999999999999,1.0276617636367873,1.0275
7.989999999999998,1.027654453286114,1.0275
7.995000000000001,1.0276218506018715,1.0275
8.0,1.0276161208990942,1.0275
8.004999999999999,1.0276363037730285,1.0275
8.010000000000002,1.0276551671585619,1.0275
8.015,1.0276456408785097,1.0275
8.02,1.0276133518044919,1.0275
8.024999999999999,1.0276099767849192,1.0275
8.030000000000001,1.0276311936292726,1.0275
8.035,1.0276495864831918,1.0275
8.04,1.0276382204450123,1.0275
8.045000000000002,1.0276068092785307,1.0275
8.05,1.0276059862300113,1.0275
8.055,1.0276282715328457,1.0275
8.059999999999999,1.027646123145992,1.0275
8.065000000000001,1.0276328278782645,1.0275
8.07,1.0276024378985673,1.0275
8.075,1.0276041159065716,1.0275
8.079999999999998,1.0276275259620982,1.0275
8.085,1.0276449175133275,1.0275
8.09,1.027629925391087,1.0275
8.094999999999999,1.0276009953301417,1.0275
8.100000000000001,1.0276053400420244,1.0275
8.105,1.027630041583781,1.0275
8.11,1.027647217235003,1.0275
8.114999999999998,1.0276310185149515,1.0275
8.120000000000001,1.0276040786210134,1.0275
8.125,1.0276113052175928,1.0275
8.129999999999999,1.027637168617927,1.0275
8.135000000000002,1.0276537232908505,1.0275
8.14,1.0276357816104404,1.0275
8.145,1.0276099268872534,1.0275
8.149999999999999,1.027618649999653,1.0275
8.155000000000001,1.0276444198292352,1.0275
8.16,1.0276592844675958,1.0275
8.165,1.027639127264917,1.0275
8.170000000000002,1.0276143736374537,1.0275
8.175,1.0276248078190697,1.0275
8.18,1.0276509285210662,1.0275
8.184999999999999,1.0276647150451639,1.0275
8.190000000000001,1.0276432544201133,1.0275
8.195,1.0276202941879977,1.0275
8.2,1.0276324267119612,1.0275
8.204999999999998,1.027658419661558,1.0275
8.21,1.0276702015217138,1.0275
8.215,1.0276464433523578,1.0275
8.219999999999999,1.0276241989220507,1.0275
8.225000000000001,1.0276368962318594,1.0275
8.23,1.0276619012739794,1.0275
8.235,1.0276711696190994,1.0275
8.239999999999998,1.027645105172305,1.0275
8.245000000000001,1.027623821519107,1.0275
8.25,1.0276372633051734,1.0275
8.254999999999999,1.027661578802931,1.0275
8.260000000000002,1.0276687058982323,1.0275
8.265,1.0276410130395175,1.0275
8.27,1.0276212321913112,1.0275
8.274999999999999,1.0276355091409564,1.0275
8.280000000000001,1.027659060015066,1.0275
8.285,1.0276638514786929,1.0275
8.29,1.027634515282143,1.0275
8.295000000000002,1.027616324622292,1.0275
8.3,1.0276314041677923,1.0275
8.305,1.0276542398003945,1.0275
8.309999999999999,1.0276569258229085,1.0275
8.315000000000001,1.0276265488434853,1.0275
8.32,1.0276106003523162,1.0275
8.325,1.0276269426114875,1.0275
8.329999999999998,1.0276494897733126,1.0275
8.335,1.0276504040265755,1.0275
8.34,1.027619458516891,1.0275
8.344999999999999,1.027606112824532,1.0275
8.350000000000001,1.0276238258480008,1.0275
8.355,1.027646223242353,1.0275
8.36,1.0276454969100575,1.0275
8.364999999999998,1.0276143584990107,1.0275
8.370000000000001,1.027603686344361,1.0275
8.375,1.0276227268088696,1.0275
8.379999999999999,1.0276448702328753,1.0275
8.385000000000002,1.027642466919763,1.0275
8.39,1.0276113981741593,1.0275
8.395,1.027603482319978,1.0275
8.399999999999999,1.0276240402024805,1.0275
8.405000000000001,1.027646193140085,1.0275
8.41,1.0276424622971594,1.0275
8.415,1.0276121037409898,1.0275
8.420000000000002,1.027607287105396,1.0275
8.425,1.0276294717254826,1.0275
8.43,1.0276514231129341,1.0275
8.434999999999999,1.0276458499925236,1.0275
8.440000000000001,1.0276155323242864,1.0275
8.445,1.027612596294828,1.0275
8.45,1.0276350757288906,1.0275
8.454999999999998,1.0276557295564883,1.0275
8.46,1.027647441393468,1.0275
8.465,1.0276170265256444,1.0275
8.469999999999999,1.027615942245698,1.0275
8.475000000000001,1.0276389332154956,1.0275
8.48,1.027658636799079,1.0275
8.485,1.0276482048276467,1.0275
8.489999999999998,1.027618563911665,1.0275
8.495000000000001,1.0276200112106415,1.0275
8.5,1.0276440814075438,1.0275
8.504999999999999,1.0276630425775013,1.0275
8.510000000000002,1.0276502490680315,1.0275
8.515,1.0276210027751405,1.0275
8.52,1.027623918493903,1.0275
8.524999999999999,1.0276478556897362,1.0275
8.530000000000001,1.0276650426778047,1.0275
8.535,1.0276492406552105,1.0275
8.54,1.0276201314414706,1.0275
8.545000000000002,1.0276243112713206,1.0275
8.55,1.0276480922461262,1.0275
8.555,1.0276637165744038,1.0275
8.559999999999999,1.02764548105902,1.0275
8.565000000000001,1.0276171630891486,1.0275
8.57,1.0276229624145763,1.0275
8.575,1.0276468556277443,1.0275
8.579999999999998,1.0276608976084067,1.0275
8.585,1.0276403015681068,1.0275
8.59,1.0276128037080678,1.0275
8.594999999999999,1.0276200698391282,1.0275
8.600000000000001,1.0276439802336526,1.0275
8.605,1.027656489690211,1.0275
8.61,1.0276339052728733,1.0275
8.614999999999998,1.0276076443032118,1.0275
8.620000000000001,1.0276165831262776,1.0275
8.625,1.0276407342404823,1.0275
8.629999999999999,1.0276520247858174,1.0275
8.635000000000002,1.027628071608461,1.0275
8.64,1.0276036698709683,1.0275
8.645,1.0276145901613645,1.0275
8.649999999999999,1.0276391786751589,1.0275
8.655000000000001,1.0276493503242696,1.0275
8.66,1.0276242269846685,1.0275
8.665,1.027601781391366,1.0275
8.670000000000002,1.0276144444219975,1.0275
8.675,1.0276392365262457,1.0275
8.68,1.0276480893837712,1.0275
8.684999999999999,1.0276219728827152,1.0275
8.690000000000001,1.027601724908671,1.0275
8.695,1.0276161858477026,1.0275
8.7,1.027641235829083,1.0275
8.704999999999998,1.0276488370487498,1.0275
8.71,1.0276220533012994,1.0275
8.715,1.0276044012206496,1.0275
8.719999999999999,1.0276208673211076,1.0275
8.725000000000001,1.027646378324176,1.0275
8.73,1.0276529327936363,1.0275
8.735,1.0276256914411892,1.0275
8.739999999999998,1.027610521021832,1.0275
8.745000000000001,1.0276282979441398,1.0275
8.75,1.027653204891055,1.0275
8.754999999999999,1.0276573766182937,1.0275
8.760000000000002,1.0276286415331701,1.0275
8.765,1.0276151477520628,1.0275
8.77,1.0276334500848898,1.0275
8.774999999999999,1.0276574460807022,1.0275
8.780000000000001,1.0276594233137712,1.0275
8.785,1.0276299440709862,1.0275
8.79,1.0276189370071784,1.0275
8.795000000000002,1.0276385433603092,1.0275
8.8,1.027662245097964,1.0275
8.805,1.0276622526790902,1.0275
8.809999999999999,1.0276320505536163,1.0275
8.815000000000001,1.0276228361827442,1.0275
8.82,1.027642686306124,1.0275
8.825,1.0276648617750335,1.0275
8.829999999999998,1.0276618157368114,1.0275
8.835,1.0276303647329594,1.0275
8.84,1.0276224753237944,1.0275
8.844999999999999,1.0276423240892185,1.0275
8.850000000000001,1.0276630121001684,1.0275
8.855,1.0276571776917303,1.0275
8.86,1.0276251254422064,1.0275
8.864999999999998,1.0276190713583666,1.0275
8.870000000000001,1.027639444764903,1.0275
8.875,1.027659082155114,1.0275
8.879999999999999,1.0276507111105835,1.0275
8.885000000000002,1.0276183939649803,1.0275
8.89,1.027614075703768,1.0275
8.895,1.0276348119887266,1.0275
8.899999999999999,1.0276532450010951,1.0275
8.905000000000001,1.0276423552049598,1.0275
8.91,1.0276101537463118,1.0275
8.915,1.027607835321255,1.0275
8.920000000000002,1.027629296885514,1.0275
8.925,1.027646966463232,1.0275
8.93,1.0276340672762811,1.0275
8.934999999999999,1.0276027394762597,1.0275
8.940000000000001,1.0276028445722132,1.0275
8.945,1.0276252680753044,1.0275
8.95,1.0276423705737092,1.0275
8.954999999999998,1.027627622501044,1.0275
8.96,1.0275975741066448,1.0275
8.965,1.0276002558890847,1.0275
8.969999999999999,1.0276237606861214,1.0275
8.975000000000001,1.0276403351991856,1.0275
8.98,1.027623864982154,1.0275
8.985,1.027595250136489,1.0275
8.989999999999998,1.0276004052794003,1.0275
8.995000000000001,1.027624942513642,1.0275
9.0,1.0276409903907158,1.0275
9.004999999999999,1.027623163061507,1.0275
9.010000000000002,1.0275964522244545,1.0275
9.015,1.0276043517818856,1.0275
9.02,1.0276302041115852,1.0275
9.024999999999999,1.0276460045489164,1.0275
9.030000000000001,1.0276272009318883,1.0275
9.035,1.0276024370445458,1.0275
9.04,1.0276125735952466,1.0275
9.045000000000002,1.0276387969110146,1.0275
9.05,1.0276530957462031,1.0275
9.055,1.0276321261166141,1.0275
9.059999999999999,1.027608309528444,1.0275
9.065000000000001,1.0276196399296955,1.0275
9.07,1.0276455943458216,1.0275
9.075,1.0276581410999204,1.0275
9.079999999999998,1.0276353159912703,1.0275
9.085,1.0276129077283587,1.0275
9.09,1.0276258095498543,1.0275
9.094999999999999,1.0276519542405305,1.0275
9.100000000000001,1.0276632987715673,1.0275
9.105,1.0276393673742978,1.0275
9.11,1.0276188492959846,1.0275
9.114999999999998,1.0276331072151084,1.0275
9.120000000000001,1.027658790898815,1.0275
9.125,1.0276678319864516,1.0275
9.129999999999999,1.027641740583833,1.0275
9.135000000000002,1.02762215952974,1.0275
9.14,1.027636855983949,1.0275
9.145,1.027661387011998,1.0275
9.149999999999999,1.0276677557236789,1.0275
9.155000000000001,1.0276396243368793,1.0275
9.16,1.0276213197482171,1.0275
9.165,1.0276366890787771,1.0275
9.170000000000002,1.0276604170314152,1.0275
9.175,1.027664461712024,1.0275
9.18,1.0276348304285299,1.0275
9.184999999999999,1.0276181200500265,1.0275
9.190000000000001,1.0276340336796619,1.0275
9.195,1.027656744403376,1.0275
9.2,1.0276583267516193,1.0275
9.204999999999998,1.0276273783321472,1.0275
9.21,1.0276125638297446,1.0275
9.215,1.0276292141604424,1.0275
9.219999999999999,1.02765111734577,1.0275
9.225000000000001,1.0276505114662462,1.0275
9.23,1.0276188435523783,1.0275
9.235,1.0276064094978548,1.0275
9.239999999999998,1.0276242464185772,1.0275
9.245000000000001,1.0276458216341484,1.0275
9.25,1.0276434881132612,1.0275
9.254999999999999,1.0276117071204534,1.0275
9.260000000000002,1.0276019211762595,1.0275
9.265,1.0276210198079936,1.0275
9.27,1.0276422550210353,1.0275
9.274999999999999,1.0276380923926165,1.0275
9.280000000000001,1.0276063528866426,1.0275
9.285,1.0275991375967706,1.0275
9.29,1.0276195124223244,1.0275
9.295000000000002,1.0276404796164509,1.0275
9.3,1.0276346447870375,1.0275
9.305,1.0276033819977282,1.0275
9.309999999999999,1.0275989028885963,1.0275
9.315000000000001,1.0276207205788366,1.0275
9.32,1.027641619306786,1.0275
9.325,1.0276344093718377,1.0275
9.329999999999998,1.027604211971425,1.0275
9.335,1.0276027800655885,1.0275
9.34,1.0276261385475702,1.0275
9.344999999999999,1.0276467546726509,1.0275
9.350000000000001,1.0276376620450158,1.0275
9.355,1.027607884679628,1.0275
9.36,1.027608312476075,1.0275
9.364999999999998,1.0276319110177727,1.0275
9.370000000000001,1.0276511718674108,1.0275
9.375,1.0276393383452411,1.0275
9.379999999999999,1.0276098534972273,1.0275
9.385000000000002,1.0276122317666436,1.0275
9.39,1.027636514795871,1.0275
9.395,1.0276550322183813,1.0275
9.399999999999999,1.0276413108963829,1.0275
9.405000000000001,1.0276130734707123,1.0275
9.41,1.027617733735829,1.0275
9.415,1.0276425663688749,1.0275
9.420000000000002,1.0276597348886425,1.0275
9.425,1.027643306228067,1.0275
9.43,1.027615350833286,1.0275
9.434999999999999,1.027621122285776,1.0275
9.440000000000001,1.0276455663659498,1.0275
9.445,1.0276607708307688,1.0275
9.45,1.0276415489567234,1.0275
9.454999999999998,1.0276140278371315,1.0275
9.46,1.0276210753866473,1.0275
9.465,1.0276453947130137,1.0275
9.469999999999999,1.0276590247403243,1.0275
9.475000000000001,1.0276377065574998,1.0275
9.48,1.0276112791133407,1.0275
9.485,1.0276197748437148,1.0275
9.489999999999998,1.0276439796527028,1.0275
9.495000000000001,1.0276558603859156,1.0275
9.5,1.0276324442491573,1.0275
9.504999999999999,1.0276070965791744,1.0275
9.510000000000002,1.0276169105788804,1.0275
9.515,1.0276409650997997,1.0275
9.52,1.027651199689092,1.0275
9.524999999999999,1.0276261553326422,1.0275
9.530000000000001,1.027602465083828,1.0275
9.535,1.027613973577435,1.0275
9.54,1.0276382292296211,1.0275
9.545000000000002,1.0276471438516657,1.0275
9.55,1.0276209124046156,1.0275
9.555,1.0275992275059282,1.0275
9.559999999999999,1.0276124919356824,1.0275
9.565000000000001,1.0276369729309374,1.0275
9.57,1.0276446022296575,1.0275
9.575,1.0276174596677783,1.0275
9.579999999999998,1.0275979997374536,1.0275
9.585,1.0276128818182548,1.0275
9.59,1.027637425068549,1.0275
9.594999999999999,1.0276435794776146,1.0275
9.600000000000001,1.027615653786099,1.0275
9.605,1.0275986222684697,1.0275
9.61,1.027615184844317,1.0275
9.614999999999998,1.0276399387575734,1.0275
9.620000000000001,1.027644872683167,1.0275
9.625,1.0276167068263564,1.0275
9.629999999999999,1.0276026570612113,1.0275
9.635000000000002,1.0276211383200604,1.0275
9.64,1.0276460074461808,1.0275
9.645,1.0276493561838431,1.0275
9.649999999999999,1.02762046222079,1.0275
9.655000000000001,1.027608475505082,1.0275
9.66,1.027627518280965,1.0275
9.665,1.0276512763850538,1.0275
9.670000000000002,1.0276520269011908,1.0275
9.675,1.0276220009189132,1.0275
9.68,1.027611929243568,1.0275
9.684999999999999,1.0276316258929594,1.0275
9.690000000000001,1.027654553765168,1.0275
9.695,1.0276531629392107,1.0275
9.7,1.0276228476359697,1.0275
9.704999999999998,1.027615339042912,1.0275
9.71,1.0276363358235192,1.0275
9.715,1.0276588535976847,1.0275
9.719999999999999,1.027655342235589,1.0275
9.725000000000001,1.0276245851215342,1.0275
9.73,1.0276187658913807,1.0275
9.735,1.0276398871719303,1.0275
9.739999999999998,1.0276608387584552,1.0275
9.745000000000001,1.0276543295332958,1.0275
9.75,1.0276227734903927,1.0275
9.754999999999999,1.027618302743129,1.0275
9.760000000000002,1.027639426649442,1.0275
9.765,1.027658923886624,1.0275
9.77,1.0276497145196477,1.0275
9.774999999999999,1.0276180355606583,1.0275
9.780000000000001,1.027615387882028,1.0275
9.785,1.027636894321447,1.0275
9.79,1.0276551461726773,1.0275
9.795000000000002,1.0276432228018924,1.0275
9.8,1.0276115434878534,1.0275
9.805,1.0276105882053175,1.0275
9.809999999999999,1.0276324352862831,1.0275
9.815000000000001,1.0276494626628743,1.0275
9.82,1.027635025637594,1.0275
9.825,1.0276038619605652,1.0275
9.829999999999998,1.0276048732357455,1.0275
9.835,1.0276273679601113,1.0275
9.84,1.0276435524166092,1.0275
9.844999999999999,1.027627128218547,1.0275
9.850000000000001,1.0275972227199486,1.0275
9.855,1.0276006882560371,1.0275
9.86,1.0276241534890365,1.0275
9.864999999999998,1.027639759933283,1.0275
9.870000000000001,1.0276217037641329,1.0275
9.875,1.0275932826823904,1.0275
9.879999999999999,1.0275942201665837,1.0275
9.885000000000002,1.0275955530841474,1.0275
9.89,1.02759725781115,1.0275
9.895,1.0275993107235415,1.0275
9.899999999999999,1.0276016881972707,1.0275
9.905000000000001,1.0276043666082868,1.0275
9.91,1.0276073223325393,1.0275
9.915,1.0276105317459774,1.0275
9.920000000000002,1.0276139712245504,1.0275
9.925,1.0276176171442077,1.0275
9.93,1.0276214458808985,1.0275
9.934999999999999,1.0276254338105721,1.0275
9.940000000000001,1.0276295573091778,1.0275
9.945,1.0276337927526646,1.0275
9.95,1.0276381165169823,1.0275
9.954999999999998,1.02764250497808,1.0275
9.96,1.0276469345119066,1.0275
9.965,1.027651381494412,1.0275
9.969999999999999,1.0276558223015448,1.0275
9.975000000000001,1.027660233309255,1.0275
9.98,1.0276645908934914,1.0275
9.985,1.0276688714302036,1.0275
9.989999999999998,1.0276730512953405,1.0275
9.995000000000001,1.0276771068648518,1.0275
10.0,1.0278051558830412,1.0275
10.004999999999999,1.0301914790314661,1.0341
10.010000000000002,1.0322310970357014,1.0341
10.015,1.033949000534028,1.0341
10.02,1.035370180164726,1.0341
10.024999999999999,1.0365196265660759,1.0341
10.030000000000001,1.0374223303763586,1.0341
10.035,1.0381032822338545,1.0341
10.04,1.0385874727768438,1.0341
10.045000000000002,1.0388998926436075,1.0341
10.05,1.039065532472412,1.0341
10.055,1.0391753850443115,1.0341
10.059999999999999,1.0391518778928077,1.0341
10.065000000000001,1.0390672191881885,1.0341
10.07,1.038890844679166,1.0341
10.075,1.038733587914818,1.0341
10.079999999999998,1.038573637911585,1.0341
10.085,1.0384226090988782,1.0341
10.09,1.038244753927417,1.0341
10.094999999999999,1.0379782876928076,1.0341
10.100000000000001,1.0377546868078746,1.0341
10.105,1.0376304534075118,1.0341
10.11,1.0375359504450405,1.0341
10.114999999999998,1.0373942133994012,1.0341
10.120000000000001,1.037187789762922,1.0341
10.125,1.0370496908860114,1.0341
10.129999999999999,1.0369951450508266,1.0341
10.135000000000002,1.0369631474838015,1.0341
10.14,1.0368881245812385,1.0341
10.145,1.036744852551085,1.0341
10.149999999999999,1.0366635265330986,1.0341
10.155000000000001,1.0366603765887636,1.0341
10.16,1.0366720581264361,1.0341
10.165,1.036629720327221,1.0341
10.170000000000002,1.0365158344369003,1.0341
10.175,1.0364652030790125,1.0341
10.18,1.0364850369515688,1.0341
10.184999999999999,1.0365117503403036,1.0341
10.190000000000001,1.0364792487693817,1.0341
10.195,1.0363754961103788,1.0341
10.2,1.0363362504982572,1.0341
10.204999999999998,1.0363631652451548,1.0341
10.21,1.0363924860397575,1.0341
10.215,1.0363591164788324,1.0341
10.219999999999999,1.036256230009751,1.0341
10.225000000000001,1.0362203695703198,1.0341
10.23,1.0362480353805652,1.0341
10.235,1.0362748292572896,1.0341
10.239999999999998,1.0362369597348084,1.0341
10.245000000000001,1.036132773856541,1.0341
10.25,1.0360978716434386,1.0341
10.254999999999999,1.0361239745650013,1.0341
10.260000000000002,1.0361468543164984,1.0341
10.265,1.036103387639411,1.0341
10.27,1.0359971918480413,1.0341
10.274999999999999,1.0359631029413856,1.0341
10.280000000000001,1.0359881996870737,1.0341
10.285,1.036008175183916,1.0341
10.29,1.0359608433166456,1.0341
10.295000000000002,1.0358545921514706,1.0341
10.3,1.0358231873631216,1.0341
10.305,1.0358494625256454,1.0341
10.309999999999999,1.0358686532022847,1.0341
10.315000000000001,1.03581967640541,1.0341
10.32,1.035715521380078,1.0341
10.325,1.0356882676956387,1.0341
10.329999999999998,1.0357175119422815,1.0341
10.335,1.0357382034546254,1.0341
10.34,1.0356900024209312,1.0341
10.344999999999999,1.0355902203247627,1.0341
10.350000000000001,1.0355685148131084,1.0341
10.355,1.035601100803102,1.0341
10.36,1.035622891373906,1.0341
10.364999999999998,1.0355742706301043,1.0341
10.370000000000001,1.0354770397216047,1.0341
10.375,1.0354580933266226,1.0341
10.379999999999999,1.0354911687532162,1.0341
10.385000000000002,1.0355111932810128,1.0341
10.39,1.0354596689360474,1.0341
10.395,1.0353632505991266,1.0341
10.399999999999999,1.0353465960084336,1.0341
10.405000000000001,1.0353802434611177,1.0341
10.41,1.0353988865057988,1.0341
10.415,1.035345213800732,1.0341
10.420000000000002,1.035249690229882,1.0341
10.425,1.035234560434462,1.0341
10.43,1.0352687350808005,1.0341
10.434999999999999,1.0352866389543538,1.0341
10.440000000000001,1.0352313440079304,1.0341
10.445,1.0351373568145075,1.0341
10.45,1.0351244514590876,1.0341
10.454999999999998,1.03515945266015,1.0341
10.46,1.0351773209372601,1.0341
10.465,1.0351221093878453,1.0341
10.469999999999999,1.0350317446180546,1.0341
10.475000000000001,1.0350228109489503,1.0341
10.48,1.0350608463232949,1.0341
10.485,1.0350804485646776,1.0341
10.489999999999998,1.0350262155732655,1.0341
10.495000000000001,1.034939529962788,1.0341
10.5,1.034933921308427,1.0341
10.504999999999999,1.0349731143566523,1.0341
10.510000000000002,1.0349919444981657,1.0341
10.515,1.0349360166568125,1.0341
10.52,1.034849903097355,1.0341
10.524999999999999,1.034845095709722,1.0341
10.530000000000001,1.0348841203715033,1.0341
10.535,1.034902133900441,1.0341
10.54,1.0348457162952855,1.0341
10.545000000000002,1.0347621004200749,1.0341
10.55,1.0347597359798657,1.0341
10.555,1.0348001756560932,1.0341
10.559999999999999,1.0348186136536153,1.0341
10.565000000000001,1.0347618833639682,1.0341
10.57,1.0346799170716243,1.0341
10.575,1.0346788235390647,1.0341
10.579999999999998,1.0347195676106828,1.0341
10.585,1.0347368874428764,1.0341
10.59,1.0346781105135008,1.0341
10.594999999999999,1.0345962134274334,1.0341
10.600000000000001,1.0345953245398654,1.0341
10.605,1.0346351625782606,1.0341
10.61,1.0346509336728207,1.0341
10.614999999999998,1.0345911963190222,1.0341
10.620000000000001,1.0345113658702838,1.0341
10.625,1.0345128658312452,1.0341
10.629999999999999,1.0345548341455864,1.0341
10.635000000000002,1.0345730625950176,1.0341
10.64,1.0345162754977015,1.0341
10.645,1.0344405025783063,1.0341
10.649999999999999,1.0344450537362238,1.0341
10.655000000000001,1.0344888977447657,1.0341
10.66,1.034507689982556,1.0341
10.665,1.0344504962863776,1.0341
10.670000000000002,1.034375823236433,1.0341
10.675,1.034381329095482,1.0341
10.68,1.0344255200940793,1.0341
10.684999999999999,1.0344439451350536,1.0341
10.690000000000001,1.0343862065684304,1.0341
10.695,1.0343124926945861,1.0341
10.7,1.0343187531422355,1.0341
10.704999999999998,1.0343631252776362,1.0341
10.71,1.0343812298453705,1.0341
10.715,1.034323095500454,1.0341
10.719999999999999,1.0342499654902446,1.0341
10.725000000000001,1.0342562299649063,1.0341
10.73,1.034299827476541,1.0341
10.735,1.0343166202003002,1.0341
10.739999999999998,1.0342571288240991,1.0341
10.745000000000001,1.0341834351317454,1.0341
10.75,1.0341891289019316,1.0341
10.754999999999999,1.0342318242217028,1.0341
10.760000000000002,1.0342477164530528,1.0341
10.765,1.0341875330932784,1.0341
10.77,1.034114194616809,1.0341
10.774999999999999,1.034120458612651,1.0341
10.780000000000001,1.034164020718669,1.0341
10.785,1.0341809711880545,1.0341
10.79,1.0341221116731116,1.0341
10.795000000000002,1.0340510873858022,1.0341
10.8,1.0340597941871816,1.0341
10.805,1.0341056443588195,1.0341
10.809999999999999,1.03412440304371,1.0341
10.815000000000001,1.0340674376232033,1.0341
10.82,1.0339987669998885,1.0341
10.825,1.0340096081023957,1.0341
10.829999999999998,1.0340570799824285,1.0341
10.835,1.0340774277180578,1.0341
10.84,1.034022509535583,1.0341
10.844999999999999,1.0339561461996434,1.0341
10.850000000000001,1.0339687446849324,1.0341
10.855,1.0340172908488392,1.0341
10.86,1.034038432468205,1.0341
10.864999999999998,1.0339841470399145,1.0341
10.870000000000001,1.033917847273664,1.0341
10.875,1.0339299752422488,1.0341
10.879999999999999,1.0339780866436934,1.0341
10.885000000000002,1.0339991337473713,1.0341
10.89,1.0339450402820427,1.0341
10.895,1.033878755012386,1.0341
10.899999999999999,1.0338906947659492,1.0341
10.905000000000001,1.0339388607311928,1.0341
10.91,1.033960338369591,1.0341
10.915,1.0339071799269626,1.0341
10.920000000000002,1.033841652016992,1.0341
10.925,1.0338543390294863,1.0341
10.93,1.0339035089249164,1.0341
10.934999999999999,1.0339266517883652,1.0341
10.940000000000001,1.0338757597761552,1.0341
10.945,1.0338119404037167,1.0341
10.95,1.0338258938946319,1.0341
10.954999999999998,1.0338121748968312,1.0341
10.96,1.0338026281541044,1.0341
10.965,1.033798781107546,1.0341
10.969999999999999,1.0338021611982369,1.0341
10.975000000000001,1.0338142958672578,1.0341
10.98,1.0338367125556898,1.0341
10.985,1.0338709387046139,1.0341
10.989999999999998,1.033918501755111,1.0341
10.995000000000001,1.033980929148262,1.0341
11.0,1.0340597483251481,1.0341
11.004999999999999,1.0336635955050693,1.0341
11.010000000000002,1.0336790510345713,1.0341
11.015,1.0336927459440672,1.0341
11.02,1.0337047528958931,1.0341
11.024999999999999,1.0337151445523851,1.0341
11.030000000000001,1.0337239935758789,1.0341
11.035,1.0337313726287107,1.0341
11.04,1.0337373543732165,1.0341
11.045000000000002,1.033742011471732,1.0341
11.05,1.0337454165865936,1.0341
11.055,1.0337476423801368,1.0341
11.059999999999999,1.0337487615146979,1.0341
11.065000000000001,1.0337488466526128,1.0341
11.07,1.0337479704562176,1.0341
11.075,1.033746205587848,1.0341
11.079999999999998,1.0337436247098402,1.0341
11.085,1.03374030048453,1.0341
11.09,1.0337363055742537,1.0341
11.094999999999999,1.033731712641347,1.0341
11.100000000000001,1.033726594348146,1.0341
11.105,1.0337210233569867,1.0341
11.11,1.0337150723302049,1.0341
11.114999999999998,1.0337088139301365,1.0341
11.120000000000001,1.0337023208191178,1.0341
11.125,1.033695665659485,1.0341
11.129999999999999,1.0336889211134528,1.0341
11.135000000000002,1.0336962772985412,1.0341
11.14,1.0336814049510472,1.0341
11.145,1.0336575719572028,1.0341
11.149999999999999,1.03365869647906,1.0341
11.155000000000001,1.0336716439693745,1.0341
11.16,1.03367885251856,1.0341
11.165,1.0336645946651348,1.0341
11.170000000000002,1.0336410969721914,1.0341
11.175,1.0336425711724557,1.0341
11.18,1.033656007911446,1.0341
11.184999999999999,1.0336637088103644,1.0341
11.190000000000001,1.0336500092426941,1.0341
11.195,1.0336264351592794,1.0341
11.2,1.0336277555871027,1.0341
11.204999999999998,1.0336413289849524,1.0341
11.21,1.0336495486226687,1.0341
11.215,1.033636814150752,1.0341
11.219999999999999,1.0336136668078757,1.0341
11.225000000000001,1.0336153397235222,1.0341
11.23,1.0336294164775086,1.0341
11.235,1.0336383740617454,1.0341
11.239999999999998,1.0336265950962262,1.0341
11.245000000000001,1.03360386733168,1.0341
11.25,1.0336059995646423,1.0341
11.254999999999999,1.0336209274047192,1.0341
11.260000000000002,1.0336313284033503,1.0341
11.265,1.033621523748559,1.0341
11.27,1.0335997958730294,1.0341
11.274999999999999,1.0336022708669197,1.0341
11.280000000000001,1.0336173690836141,1.0341
11.285,1.0336280646457419,1.0341
11.29,1.033619088159276,1.0341
11.295000000000002,1.0335979639023813,1.0341
11.3,1.0336011411112602,1.0341
11.305,1.0336171141483665,1.0341
11.309999999999999,1.033628801689099,1.0341
11.315000000000001,1.0336208438718617,1.0341
11.32,1.0335996547736583,1.0341
11.325,1.0336023342801002,1.0341
11.329999999999998,1.0336180918073998,1.0341
11.335,1.0336299926797021,1.0341
11.34,1.0336226175185086,1.0341
11.344999999999999,1.033601280938936,1.0341
11.350000000000001,1.03360358770825,1.0341
11.355,1.0336191361666867,1.0341
11.36,1.0336312176716371,1.0341
11.364999999999998,1.0336244878817304,1.0341
11.370000000000001,1.0336031741265657,1.0341
11.375,1.0336050286400456,1.0341
11.379999999999999,1.033620036147654,1.0341
11.385000000000002,1.0336318146659675,1.0341
11.39,1.033625135213505,1.0341
11.395,1.033603320546923,1.0341
11.399999999999999,1.033604751756854,1.0341
11.405000000000001,1.0336199815205769,1.0341
11.41,1.033632650143738,1.0341
11.415,1.033627132131876,1.0341
11.420000000000002,1.0336054144343727,1.0341
11.425,1.0336061832144074,1.0341
11.43,1.0336206172085616,1.0341
11.434999999999999,1.0336326377547072,1.0341
11.440000000000001,1.0336270195887318,1.0341
11.445,1.0336048385197594,1.0341
11.45,1.0336053053216194,1.0341
11.454999999999998,1.0336200831924671,1.0341
11.46,1.0336329929513606,1.0341
11.465,1.0336287748808115,1.0341
11.469999999999999,1.0336073044899095,1.0341
11.475000000000001,1.033607795164752,1.0341
11.48,1.0336225619285566,1.0341
11.485,1.0336358252029385,1.0341
11.489999999999998,1.033632392859729,1.0341
11.495000000000001,1.033611232872644,1.0341
11.5,1.0336114153109417,1.0341
11.504999999999999,1.0336259479153094,1.0341
11.510000000000002,1.0336392663648586,1.0341
11.515,1.03363643450253,1.0341
11.52,1.0336155183537628,1.0341
11.524999999999999,1.0336158677083158,1.0341
11.530000000000001,1.0336312138040793,1.0341
11.535,1.0336460655751947,1.0341
11.54,1.0336452449211824,1.0341
11.545000000000002,1.0336255334969402,1.0341
11.55,1.0336260922720613,1.0341
11.555,1.0336415078494978,1.0341
11.559999999999999,1.0336565205971608,1.0341
11.565000000000001,1.0336559551767832,1.0341
11.57,1.033635935800285,1.0341
11.575,1.0336357508444114,1.0341
11.579999999999998,1.0336511105761892,1.0341
11.585,1.0336670512544028,1.0341
11.59,1.0336684247739798,1.0341
11.594999999999999,1.0336500988160089,1.0341
11.600000000000001,1.0336508125415265,1.0341
11.605,1.0336668953068817,1.0341
11.61,1.0336834510772774,1.0341
11.614999999999998,1.0336853618804254,1.0341
11.620000000000001,1.0336669389994408,1.0341
11.625,1.0336668645908895,1.0341
11.629999999999999,1.0336824578187336,1.0341
11.635000000000002,1.0336990304716571,1.0341
11.64,1.0337014575823371,1.0341
11.645,1.0336833526294167,1.0341
11.649999999999999,1.033682804409198,1.0341
11.655000000000001,1.0336981189278964,1.0341
11.66,1.0337150105981452,1.0341
11.665,1.033718403293114,1.0341
11.670000000000002,1.0337010744419706,1.0341
11.675,1.0337005318367816,1.0341
11.68,1.033716175866929,1.0341
11.684999999999999,1.0337336601915708,1.0341
11.690000000000001,1.0337378230953838,1.0341
11.695,1.0337207344068529,1.0341
11.7,1.0337194078819107,1.0341
11.704999999999998,1.0337341944064298,1.0341
11.71,1.0337508696199866,1.0341
11.715,1.0337543279671866,1.0341
11.719999999999999,1.0337360474867832,1.0341
11.725000000000001,1.0337322568439513,1.0341
11.73,1.0337448161630642,1.0341
11.735,1.0337599474070365,1.0341
11.739999999999998,1.0337626787950476,1.0341
11.745000000000001,1.0337442220736044,1.0341
11.75,1.0337398968029616,1.0341
11.754999999999999,1.0337529226423712,1.0341
11.760000000000002,1.033769551972586,1.0341
11.765,1.0337747434380216,1.0341
11.77,1.0337586261030052,1.0341
11.774999999999999,1.0337549410680742,1.0341
11.780000000000001,1.0337681307055504,1.0341
11.785,1.0337847999293568,1.0341
11.79,1.0337899839594091,1.0341
11.795000000000002,1.0337736391242314,1.0341
11.8,1.0337683924789018,1.0341
11.805,1.0337803685751243,1.0341
11.809999999999999,1.0337964063115515,1.0341
11.815000000000001,1.0338015770216904,1.0341
11.82,1.0337856595101869,1.0341
11.825,1.0337797721616344,1.0341
11.829999999999998,1.0337916012138235,1.0341
11.835,1.0338079840361265,1.0341
11.84,1.0338138471581042,1.0341
11.844999999999999,1.033798567077583,1.0341
11.850000000000001,1.0337917529425373,1.0341
11.855,1.0338030112862584,1.0341
11.86,1.0338196239998119,1.0341
11.864999999999998,1.0338267023915901,1.0341
11.870000000000001,1.0338133868394432,1.0341
11.875,1.0338070730344238,1.0341
11.879999999999999,1.0338187400679493,1.0341
11.885000000000002,1.0338358962933376,1.0341
11.89,1.033843700798618,1.0341
11.895,1.033831296706468,1.0341
11.899999999999999,1.0338244846992213,1.0341
11.905000000000001,1.033836111530281,1.0341
11.91,1.0338538161080981,1.0341
11.915,1.0338624234561051,1.0341
11.920000000000002,1.0338505689813944,1.0341
11.925,1.0338422702210543,1.0341
11.93,1.033852163113593,1.0341
11.934999999999999,1.0338682222598927,1.0341
11.940000000000001,1.0338755627174994,1.0341
11.945,1.0338630072119743,1.0341
11.95,1.0338531255994516,1.0341
11.954999999999998,1.033862206700872,1.0341
11.96,1.0338783232609883,1.0341
11.965,1.0338866199879935,1.0341
11.969999999999999,1.0338754553128535,1.0341
11.975000000000001,1.0338653551835797,1.0341
11.98,1.0338743626093152,1.0341
11.985,1.0338909224576065,1.0341
11.989999999999998,1.0339001876501404,1.0341
11.995000000000001,1.0338903683508658,1.0341
12.0,1.0338800343438646,1.0341
12.004999999999999,1.0338887948494742,1.0341
12.010000000000002,1.033905165159754,1.0341
12.015,1.0339142986506564,1.0341
12.02,1.03390415614814,1.0341
12.024999999999999,1.0338917195246429,1.0341
12.030000000000001,1.0338986367852372,1.0341
12.035,1.0339138266846852,1.0341
12.04,1.0339224259154527,1.0341
12.045000000000002,1.0339123959818577,1.0341
12.05,1.0338990277907132,1.0341
12.055,1.033905776028132,1.0341
12.059999999999999,1.0339216121807986,1.0341
12.065000000000001,1.0339317604508076,1.0341
12.07,1.0339237598478632,1.0341
12.075,1.0339106930009914,1.0341
12.079999999999998,1.0339177614168138,1.0341
12.085,1.0339342814158932,1.0341
12.09,1.033945564771119,1.0341
12.094999999999999,1.0339390542969058,1.0341
12.100000000000001,1.033925928303129,1.0341
12.105,1.0339331959057252,1.0341
12.11,1.0339501710732535,1.0341
12.114999999999998,1.0339620320905236,1.0341
12.120000000000001,1.0339559220543368,1.0341
12.125,1.0339411109321424,1.0341
12.129999999999999,1.0339465688809781,1.0341
12.135000000000002,1.0339622504040875,1.0341
12.14,1.0339735771065135,1.0341
12.145,1.0339676757471503,1.0341
12.149999999999999,1.033951971105954,1.0341
12.155000000000001,1.033956822899864,1.0341
12.16,1.0339725106636357,1.0341
12.165,1.0339847463068825,1.0341
12.170000000000002,1.0339805589887043,1.0341
12.175,1.0339656094167886,1.0341
12.18,1.0339714699009712,1.0341
12.184999999999999,1.0339887027899288,1.0341
12.190000000000001,1.0340028133025798,1.0341
12.195,1.0340006964517914,1.0341
12.2,1.033986174491799,1.0341
12.204999999999998,1.0339917867513302,1.0341
12.21,1.034008659790721,1.0341
12.215,1.034022518908992,1.0341
12.219999999999999,1.0340201480714315,1.0341
12.225000000000001,1.0340039708272932,1.0341
12.23,1.0340077495511437,1.0341
12.235,1.0340233620120416,1.0341
12.239999999999998,1.0340366029317585,1.0341
12.245000000000001,1.034034223907815,1.0341
12.25,1.0340171565332528,1.0341
12.254999999999999,1.0340198952557869,1.0341
12.260000000000002,1.0340350159627618,1.0341
12.265,1.0340485142357316,1.0341
12.27,1.0340470797463956,1.0341
12.274999999999999,1.0340302419420544,1.0341
12.280000000000001,1.0340329934899162,1.0341
12.285,1.0340487532650433,1.0341
12.29,1.0340636492326156,1.0341
12.295000000000002,1.0340643467989923,1.0341
12.3,1.0340488262102607,1.0341
12.305,1.0340523016562029,1.0341
12.309999999999999,1.0340691368687485,1.0341
12.315000000000001,1.0340855883050508,1.0341
12.32,1.034087997158596,1.0341
12.325,1.034073150717004,1.0341
12.329999999999998,1.034076506908135,1.0341
12.335,1.034093310133334,1.0341
12.34,1.0341098708526852,1.0341
12.344999999999999,1.034112494717833,1.0341
12.350000000000001,1.0340968864196314,1.0341
12.355,1.0340985350481064,1.0341
12.36,1.0341137367096382,1.0341
12.364999999999998,1.0341291267609392,1.0341
12.370000000000001,1.0341310960951762,1.0341
12.375,1.0341143591401547,1.0341
12.379999999999999,1.0341141418149618,1.0341
12.385000000000002,1.034128011799011,1.0341
12.39,1.0341428076868018,1.0341
12.395,1.0341449104282179,1.0341
12.399999999999999,1.034128165653313,1.0341
12.405000000000001,1.0341272573415112,1.0341
12.41,1.0341410141674308,1.0341
12.415,1.0341564307730187,1.0341
12.420000000000002,1.0341594666311669,1.0341
12.425,1.034142919931273,1.0341
12.43,1.0341407094152442,1.0341
12.434999999999999,1.0341531015084624,1.0341
12.440000000000001,1.0341673450977824,1.0341
12.445,1.0341697062676944,1.0341
12.45,1.03415245967574,1.0341
12.454999999999998,1.034148573647583,1.0341
12.46,1.0341598308963234,1.0341
12.465,1.0341736974803917,1.0341
12.469999999999999,1.0341763657281091,1.0341
12.475000000000001,1.0341594466019275,1.0341
12.48,1.0341547198151642,1.0341
12.485,1.034165653732276,1.0341
12.489999999999998,1.0341799110985042,1.0341
12.495000000000001,1.0341836720044917,1.0341
12.5,1.034167987819446,1.0341
12.504999999999999,1.0341632144439403,1.0341
12.510000000000002,1.034174545205809,1.0341
12.515,1.0341899259269938,1.0341
12.52,1.0341957398211867,1.0341
12.524999999999999,1.0341827383955458,1.0341
12.530000000000001,1.0341794192772096,1.0341
12.535,1.0341927028588755,1.0341
12.54,1.034210674307281,1.0341
12.545000000000002,1.0342193651189175,1.0341
12.55,1.0342090061244078,1.0341
12.555,1.034206146728482,1.0341
12.559999999999999,1.034219630810903,1.0341
12.565000000000001,1.0342375368814627,1.0341
12.57,1.0342459029401199,1.0341
12.575,1.0342348324080852,1.0341
12.579999999999998,1.034229012737694,1.0341
12.585,1.0342394222922968,1.0341
12.59,1.0342546660545135,1.0341
12.594999999999999,1.034260976316695,1.0341
12.600000000000001,1.0342483434101026,1.0341
12.605,1.0342394993317219,1.0341
12.61,1.034247399523375,1.0341
12.614999999999998,1.034260941401688,1.0341
12.620000000000001,1.03426635280478,1.0341
12.625,1.0342533861643308,1.0341
12.629999999999999,1.0342426779547487,1.0341
12.635000000000002,1.0342490902845936,1.0341
12.64,1.0342618568698654,1.0341
12.645,1.0342672720893842,1.0341
12.649999999999999,1.034254835286486,1.0341
12.655000000000001,1.034243109441648,1.0341
12.66,1.034248884941974,1.0341
12.665,1.0342616850115103,1.0341
12.670000000000002,1.0342677460682979,1.0341
12.675,1.0342563569871879,1.0341
12.68,1.0342441350886264,1.0341
12.684999999999999,1.0342497309827714,1.0341
12.690000000000001,1.034262947238216,1.0341
12.695,1.0342701306458453,1.0341
12.7,1.0342603395156806,1.0341
12.704999999999998,1.034248031622687,1.0341
12.71,1.0342538782055322,1.0341
12.715,1.0342679704931756,1.0341
12.719999999999999,1.0342766865927144,1.0341
12.725000000000001,1.034268910794774,1.0341
12.73,1.0342570394665338,1.0341
12.735,1.0342635648981509,1.0341
12.739999999999998,1.0342788477122726,1.0341
12.745000000000001,1.034289411261562,1.0341
12.75,1.0342839435440865,1.0341
12.754999999999999,1.0342728412044024,1.0341
12.760000000000002,1.0342803668962288,1.0341
12.765,1.0342972564890323,1.0341
12.77,1.0343100163586814,1.0341
12.774999999999999,1.0343068418130152,1.0341
12.780000000000001,1.0342958195214214,1.0341
12.785,1.0343030342216883,1.0341
12.79,1.0343196196029543,1.0341
12.795000000000002,1.0343321086899615,1.0341
12.8,1.034328810973961,1.0341
12.805,1.0343159897514984,1.0341
12.809999999999999,1.0343215883749048,1.0341
12.815000000000001,1.034337127362659,1.0341
12.82,1.034349370637513,1.0341
12.825,1.0343464756409506,1.0341
12.829999999999998,1.0343326592889923,1.0341
12.835,1.0343373424902955,1.0341
12.84,1.0343525462081362,1.0341
12.844999999999999,1.0343650879938504,1.0341
12.850000000000001,1.034362979439686,1.0341
12.855,1.0343485829046173,1.0341
12.86,1.0343525186714206,1.0341
12.864999999999998,1.0343673684001466,1.0341
12.870000000000001,1.0343801612777577,1.0341
12.875,1.0343787723205236,1.0341
12.879999999999999,1.0343638169388982,1.0341
12.885000000000002,1.0343669650784229,1.0341
12.89,1.0343815579320044,1.0341
12.895,1.0343947196545136,1.0341
12.899999999999999,1.0343941595561392,1.0341
12.905000000000001,1.0343789308320332,1.0341
12.91,1.0343813716539048,1.0341
12.915,1.0343956900381293,1.0341
12.920000000000002,1.0344091671716371,1.0341
12.925,1.0344094153203047,1.0341
12.93,1.0343940693293392,1.0341
12.934999999999999,1.0343958415523822,1.0341
12.940000000000001,1.034409931320846,1.0341
12.945,1.0344237615639313,1.0341
12.95,1.0344248515978918,1.0341
12.954999999999998,1.0344094825974595,1.0341
12.96,1.034410458274543,1.0341
12.965,1.0344240869601606,1.0341
12.969999999999999,1.0344379985019148,1.0341
12.975000000000001,1.0344395709851055,1.0341
12.98,1.034423971381252,1.0341
12.985,1.0344238077099832,1.0341
12.989999999999998,1.0344367459778,1.0341
12.995000000000001,1.0344506139499967,1.0341
13.0,1.0344526625074053,1.0341
13.004999999999999,1.0344370396425944,1.0341
13.010000000000002,1.0344357927621204,1.0341
13.015,1.0344480489327883,1.0341
13.02,1.0344618251313102,1.0341
13.024999999999999,1.0344643348432732,1.0341
13.030000000000001,1.03444887380215,1.0341
13.035,1.034446664693126,1.0341
13.04,1.0344583545605672,1.0341
13.045000000000002,1.034472125704421,1.0341
13.05,1.0344751428477341,1.0341
13.055,1.0344599955758902,1.0341
13.059999999999999,1.0344567138702647,1.0341
13.065000000000001,1.0344677063095413,1.0341
13.07,1.0344814174919474,1.0341
13.075,1.0344849487386778,1.0341
13.079999999999998,1.034470331393419,1.0341
13.085,1.0344660991459438,1.0341
13.09,1.0344765318432683,1.0341
13.094999999999999,1.034490233810849,1.0341
13.100000000000001,1.034494279277286,1.0341
13.105,1.0344802810606926,1.0341
13.11,1.0344749425860569,1.0341
13.114999999999998,1.0344845835736192,1.0341
13.120000000000001,1.034498138170368,1.0341
13.125,1.0345026327974816,1.0341
13.129999999999999,1.034489341010742,1.0341
13.135000000000002,1.0344829526730932,1.0341
13.14,1.0344918865194928,1.0341
13.145,1.0345053537597764,1.0341
13.149999999999999,1.034510372946131,1.0341
13.155000000000001,1.0344979106785899,1.0341
13.16,1.0344906402075857,1.0341
13.165,1.0344990509153384,1.0341
13.170000000000002,1.034512591112878,1.0341
13.175,1.0345182399580561,1.0341
13.18,1.0345066772256408,1.0341
13.184999999999999,1.0344984836673368,1.0341
13.190000000000001,1.0345061525138517,1.0341
13.195,1.0345194507275322,1.0341
13.2,1.034525396271495,1.0341
13.204999999999998,1.0345143498915015,1.0341
13.21,1.034504865964457,1.0341
13.215,1.0345115408008134,1.0341
13.219999999999999,1.0345244761153707,1.0341
13.225000000000001,1.0345308170068412,1.0341
13.23,1.0345206374939622,1.0341
13.235,1.0345103388881887,1.0341
13.239999999999998,1.0345164544856809,1.0341
13.245000000000001,1.0345293490204455,1.0341
13.25,1.0345360858455257,1.0341
13.254999999999999,1.0345265550369103,1.0341
13.260000000000002,1.0345151625871234,1.0341
13.265,1.034520528731501,1.0341
13.27,1.0345332953616073,1.0341
13.274999999999999,1.0345405263621321,1.0341
13.280000000000001,1.0345318231827578,1.0341
13.285,1.034519449661369,1.0341
13.29,1.0345239156767854,1.0341
13.295000000000002,1.0345362981471096,1.0341
13.3,1.0345437662473922,1.0341
13.305,1.0345358164581948,1.0341
13.309999999999999,1.0345225575171322,1.0341
13.315000000000001,1.0345263786373748,1.0341
13.32,1.034538652782738,1.0341
13.325,1.0345466072589662,1.0341
13.329999999999998,1.0345394371366905,1.0341
13.335,1.0345252011419752,1.0341
13.34,1.0345282211311113,1.0341
13.344999999999999,1.0345403607363894,1.0341
13.350000000000001,1.034548896943546,1.0341
13.355,1.0345427715204691,1.0341
13.36,1.0345278159921267,1.0341
13.364999999999998,1.0345302348543106,1.0341
13.370000000000001,1.0345422392431824,1.0341
13.375,1.0345512700211235,1.0341
13.379999999999999,1.0345461442176132,1.0341
13.385000000000002,1.0345305999681456,1.0341
13.39,1.034532505023879,1.0341
13.395,1.034544424687733,1.0341
13.399999999999999,1.0345538075309826,1.0341
13.405000000000001,1.0345492384239512,1.0341
13.41,1.0345325938150602,1.0341
13.415,1.0345332071128204,1.0341
13.420000000000002,1.0345443732299144,1.0341
13.425,1.0345537858874672,1.0341
13.43,1.03454996246723,1.0341
13.434999999999999,1.0345330569396676,1.0341
13.440000000000001,1.034533390069953,1.0341
13.445,1.034545021068423,1.0341
13.45,1.034555787914295,1.0341
13.454999999999998,1.0345539916269106,1.0341
13.46,1.0345381315873343,1.0341
13.465,1.0345391456603508,1.0341
13.469999999999999,1.0345520186026018,1.0341
13.475000000000001,1.0345646767013978,1.0341
13.48,1.0345651085935392,1.0341
13.485,1.0345503824086661,1.0341
13.489999999999998,1.0345517410382674,1.0341
13.495000000000001,1.0345653014258975,1.0341
13.5,1.034579195280768,1.0341
13.504999999999999,1.0345814441443815,1.0341
13.510000000000002,1.0345679270456125,1.0341
13.515,1.0345696857987257,1.0341
13.52,1.0345839219271702,1.0341
13.524999999999999,1.0345989426577051,1.0341
13.530000000000001,1.0346027412853491,1.0341
13.535,1.0345899720067904,1.0341
13.54,1.034591266887914,1.0341
13.545000000000002,1.0346054183504656,1.0341
13.55,1.0346209812363376,1.0341
13.555,1.034625665665292,1.0341
13.559999999999999,1.0346130645272682,1.0341
13.565000000000001,1.0346130339749604,1.0341
13.57,1.0346261158099703,1.0341
13.575,1.0346410464553102,1.0341
13.579999999999998,1.0346454668456881,1.0341
13.585,1.0346323711448355,1.0341
13.59,1.0346304481526123,1.0341
13.594999999999999,1.034641969473368,1.0341
13.600000000000001,1.0346557736420652,1.0341
13.605,1.0346594479411533,1.0341
13.61,1.0346454800315268,1.0341
13.614999999999998,1.03464104581869,1.0341
13.620000000000001,1.0346503683213337,1.0341
13.625,1.0346625967969176,1.0341
13.629999999999999,1.0346652216020606,1.0341
13.635000000000002,1.0346502671498983,1.0341
13.64,1.0346429855688253,1.0341
13.645,1.0346497471199583,1.0341
13.649999999999999,1.034660015948517,1.0341
13.655000000000001,1.0346614390964755,1.0341
13.66,1.0346458204621996,1.0341
13.665,1.0346365449772168,1.0341
13.670000000000002,1.034642029012963,1.0341
13.675,1.0346519559780138,1.0341
13.68,1.0346537535297524,1.0341
13.684999999999999,1.0346387188118258,1.0341
13.690000000000001,1.034628078344434,1.0341
13.695,1.0346324097858919,1.0341
13.7,1.0346417938265433,1.0341
13.704999999999998,1.034643763371263,1.0341
13.71,1.034629476751684,1.0341
13.715,1.0346181406504542,1.0341
13.719999999999999,1.0346223932433525,1.0341
13.725000000000001,1.0346325698357808,1.0341
13.73,1.0346361854139747,1.0341
13.735,1.0346240501257409,1.0341
13.739999999999998,1.0346132646499613,1.0341
13.745000000000001,1.034618504521499,1.0341
13.75,1.0346304112035103,1.0341
13.754999999999999,1.0346364981426273,1.0341
13.760000000000002,1.0346272290140974,1.0341
13.765,1.034617490026636,1.0341
13.77,1.0346240264424607,1.0341
13.774999999999999,1.0346378085188799,1.0341
13.780000000000001,1.0346463224493454,1.0341
13.785,1.0346396327545628,1.0341
13.79,1.0346306303404877,1.0341
13.795000000000002,1.0346379582706886,1.0341
13.8,1.0346529398948547,1.0341
13.805,1.0346629690076143,1.0341
13.809999999999999,1.0346579454254021,1.0341
13.815000000000001,1.0346487130364455,1.0341
13.82,1.0346558704807713,1.0341
13.825,1.0346708976567873,1.0341
13.829999999999998,1.0346814435615208,1.0341
13.835,1.0346772414623497,1.0341
13.84,1.0346668739639073,1.0341
13.844999999999999,1.0346729060928306,1.0341
13.850000000000001,1.0346873457794836,1.0341
13.855,1.034697817481142,1.0341
13.86,1.0346937760715202,1.0341
13.864999999999998,1.0346817021581796,1.0341
13.870000000000001,1.0346861684243622,1.0341
13.875,1.03469948656782,1.0341
13.879999999999999,1.0347093702243793,1.0341
13.885000000000002,1.0347051454770353,1.0341
13.89,1.0346911518157527,1.0341
13.895,1.0346936666418607,1.0341
13.899999999999999,1.034705338202857,1.0341
13.905000000000001,1.0347140206168592,1.0341
13.91,1.034708763713897,1.0341
13.915,1.0346919424853946,1.0341
13.920000000000002,1.0346914417109856,1.0341
13.925,1.0347006708746322,1.0341
13.93,1.0347077624385665,1.0341
13.934999999999999,1.034701736150347,1.0341
13.940000000000001,1.0346831974179163,1.0341
13.945,1.0346812945058983,1.0341
13.95,1.0346902524989878,1.0341
13.954999999999998,1.034698286520219,1.0341
13.96,1.0346941243076109,1.0341
13.965,1.0346765082660914,1.0341
13.969999999999999,1.0346752853983,1.0341
13.975000000000001,1.0346856007091303,1.0341
13.98,1.0346958878367387,1.0341
13.985,1.0346946061314348,1.0341
13.989999999999998,1.034679020618827,1.0341
13.995000000000001,1.0346793382115447,1.0341
14.0,1.0346916542366802,1.0341
14.004999999999999,1.0347044856486938,1.0341
14.010000000000002,1.0347061553677233,1.0341
14.015,1.0346925599480346,1.0341
14.02,1.0346938646568669,1.0341
14.024999999999999,1.0347073754677694,1.0341
14.030000000000001,1.0347216762188944,1.0341
14.035,1.0347250592423478,1.0341
14.04,1.0347122676317673,1.0341
14.045000000000002,1.0347129583838393,1.0341
14.05,1.034726119362426,1.0341
14.055,1.0347404432892262,1.0341
14.059999999999999,1.0347441022960964,1.0341
14.065000000000001,1.0347310743929348,1.0341
14.07,1.0347300483963928,1.0341
14.075,1.0347416693112508,1.0341
14.079999999999998,1.034755123952238,1.0341
14.085,1.0347583113331116,1.0341
14.09,1.0347443427810539,1.0341
14.094999999999999,1.034740761615408,1.0341
14.100000000000001,1.0347500075051164,1.0341
14.105,1.034761382767837,1.0341
14.11,1.0347629415285509,1.0341
14.114999999999998,1.0347474710181144,1.0341
14.120000000000001,1.0347409812000934,1.0341
14.125,1.0347479411440659,1.0341
14.129999999999999,1.034757963977737,1.0341
14.135000000000002,1.034759012225503,1.0341
14.14,1.0347433743154963,1.0341
14.145,1.0347349609446979,1.0341
14.149999999999999,1.0347404950763497,1.0341
14.155000000000001,1.0347499531704347,1.0341
14.16,1.0347513778851445,1.0341
14.165,1.0347368904814578,1.0341
14.170000000000002,1.0347284096586435,1.0341
14.175,1.0347347266694333,1.0341
14.18,1.034745985394377,1.0341
14.184999999999999,1.034749908429306,1.0341
14.190000000000001,1.034738160673693,1.0341
14.195,1.0347305751678282,1.0341
14.2,1.0347380796467835,1.0341
14.204999999999998,1.034751016624416,1.0341
14.21,1.0347571683004828,1.0341
14.215,1.0347477647161594,1.0341
14.219999999999999,1.0347406313722014,1.0341
14.225000000000001,1.034748755025824,1.0341
14.23,1.0347627602864362,1.0341
14.235,1.0347702728804555,1.0341
14.239999999999998,1.0347622900014808,1.0341
14.245000000000001,1.0347545168719798,1.0341
14.25,1.034761920674166,1.0341
14.254999999999999,1.0347756121962557,1.0341
14.260000000000002,1.0347832005631044,1.0341
14.265,1.0347751859216126,1.0341
14.27,1.0347652886971834,1.0341
14.274999999999999,1.034770496564227,1.0341
14.280000000000001,1.034782323626091,1.0341
14.285,1.0347886586880133,1.0341
14.29,1.0347797986955563,1.0341
14.295000000000002,1.0347675131663583,1.0341
14.3,1.0347708731866123,1.0341
14.305,1.0347815894724541,1.0341
14.309999999999999,1.0347876341638682,1.0341
14.315000000000001,1.034779054956397,1.0341
14.32,1.034765298183689,1.0341
14.325,1.0347675033542967,1.0341
14.329999999999998,1.0347778918377804,1.0341
14.335,1.0347843218941886,1.0341
14.34,1.034776613731529,1.0341
14.344999999999999,1.0347622228076647,1.0341
14.350000000000001,1.0347642212845092,1.0341
14.355,1.034775239175096,1.0341
14.36,1.0347832665614771,1.0341
14.364999999999998,1.034777891368117,1.0341
14.370000000000001,1.0347642787831888,1.0341
14.375,1.0347672194867368,1.0341
14.379999999999999,1.0347796303425179,1.0341
14.385000000000002,1.0347895660185853,1.0341
14.39,1.034786456332835,1.0341
14.395,1.0347732325021568,1.0341
14.399999999999999,1.0347765687465653,1.0341
14.405000000000001,1.0347898042002366,1.0341
14.41,1.0348011218511708,1.0341
14.415,1.0347997043217672,1.0341
14.420000000000002,1.0347864187472833,1.0341
14.425,1.0347891391204795,1.0341
14.43,1.0348018345011294,1.0341
14.434999999999999,1.034812784425176,1.0341
14.440000000000001,1.034811069019101,1.0341
14.445,1.0347959624375997,1.0341
14.45,1.0347964990343217,1.0341
14.454999999999998,1.0348076313805135,1.0341
14.46,1.0348179084850018,1.0341
14.465,1.034816104566954,1.0341
14.469999999999999,1.0347999930863527,1.0341
14.475000000000001,1.034799091284758,1.0341
14.48,1.034809352971425,1.0341
14.485,1.034819480766495,1.0341
14.489999999999998,1.034818231586996,1.0341
14.495000000000001,1.0348018835749735,1.0341
14.5,1.0348000028318356,1.0341
14.504999999999999,1.034809837524771,1.0341
14.510000000000002,1.0348201117493956,1.0341
14.515,1.034819471670723,1.0341
14.52,1.0348032142596384,1.0341
14.524999999999999,1.0348006756848673,1.0341
14.530000000000001,1.034810556842225,1.0341
14.535,1.0348218805554887,1.0341
14.54,1.0348230426533545,1.0341
14.545000000000002,1.0348083297540434,1.0341
14.55,1.0348061379469615,1.0341
14.555,1.034816714784153,1.0341
14.559999999999999,1.0348293937503739,1.0341
14.565000000000001,1.0348323636510137,1.0341
14.57,1.034819115660456,1.0341
14.575,1.0348167784955353,1.0341
14.579999999999998,1.0348274407051905,1.0341
14.585,1.0348404774842543,1.0341
14.59,1.0348440735197832,1.0341
14.594999999999999,1.0348312690415602,1.0341
14.600000000000001,1.0348275937567344,1.0341
14.605,1.0348372741250627,1.0341
14.61,1.0348499951617047,1.0341
14.614999999999998,1.0348538914061947,1.0341
14.620000000000001,1.0348415461676896,1.0341
14.625,1.0348365803478277,1.0341
14.629999999999999,1.0348453654255705,1.0341
14.635000000000002,1.0348579520904913,1.0341
14.64,1.034862388906095,1.0341
14.645,1.0348507865047922,1.0341
14.649999999999999,1.034844810872615,1.0341
14.655000000000001,1.0348528468177125,1.0341
14.66,1.0348652228957442,1.0341
14.665,1.0348698593578582,1.0341
14.670000000000002,1.0348585074282273,1.0341
14.675,1.0348507397991071,1.0341
14.68,1.0348573332705953,1.0341
14.684999999999999,1.0348689142940475,1.0341
14.690000000000001,1.0348735650512813,1.0341
14.695,1.0348627369303791,1.0341
14.7,1.0348539693458956,1.0341
14.704999999999998,1.0348600201989404,1.0341
14.71,1.0348716707443628,1.0341
14.715,1.0348769688906296,1.0341
14.719999999999999,1.0348669012656622,1.0341
14.725000000000001,1.0348568818188064,1.0341
14.73,1.034861654176428,1.0341
14.735,1.0348724988804447,1.0341
14.739999999999998,1.0348774782857169,1.0341
14.745000000000001,1.0348673332590574,1.0341
14.75,1.03485556222765,1.0341
14.754999999999999,1.0348590465628071,1.0341
14.760000000000002,1.0348693328509704,1.0341
14.765,1.0348745238664774,1.0341
14.77,1.0348650940710884,1.0341
14.774999999999999,1.034852434239166,1.0341
14.780000000000001,1.0348553234587594,1.0341
14.785,1.0348657950766553,1.0341
14.79,1.034871919707162,1.0341
14.795000000000002,1.0348639482495008,1.0341
14.8,1.0348510474132384,1.0341
14.805,1.0348538894005164,1.0341
14.809999999999999,1.034864871311897,1.0341
14.815000000000001,1.0348719355489002,1.0341
14.82,1.0348651525833517,1.0341
14.825,1.0348514711371801,1.0341
14.829999999999998,1.0348537623978227,1.0341
14.835,1.0348647620132443,1.0341
14.84,1.0348727427540052,1.0341
14.844999999999999,1.0348674373415558,1.0341
14.850000000000001,1.034853664484982,1.0341
14.855,1.034856077021419,1.0341
14.86,1.0348676588904517,1.0341
14.864999999999998,1.0348766231091102,1.0341
14.870000000000001,1.0348724651421948,1.0341
14.875,1.0348579755984364,1.0341
14.879999999999999,1.0348596181123977,1.0341
14.885000000000002,1.0348710351861334,1.0341
14.89,1.0348805699037642,1.0341
14.895,1.0348775833536454,1.0341
14.899999999999999,1.0348628194586709,1.0341
14.905000000000001,1.0348640303284717,1.0341
14.91,1.034875558826285,1.0341
14.915,1.0348858748571201,1.0341
14.920000000000002,1.0348841900525574,1.0341
14.925,1.0348695192908226,1.0341
14.93,1.0348705169878962,1.0341
14.934999999999999,1.0348823320454468,1.0341
14.940000000000001,1.034893594904753,1.0341
14.945,1.0348932360056995,1.0341
14.95,1.0348786505456702,1.0341
14.954999999999998,1.0348788707161276,1.0341
14.96,1.0348900235021186,1.0341
14.965,1.034901048276816,1.0341
14.969999999999999,1.0349005164630738,1.0341
14.975000000000001,1.0348848275366012,1.0341
14.98,1.0348830985868973,1.0341
14.985,1.0348930440048325,1.0341
14.989999999999998,1.034903736911182,1.0341
14.995000000000001,1.034903685183556,1.0341
15.0,1.034887918708823,1.0341
15.004999999999999,1.0348850996375258,1.0341
15.010000000000002,1.0348943667309682,1.0341
15.015,1.0349050450351744,1.0341
15.02,1.0349056509466914,1.0341
15.024999999999999,1.0348904088867024,1.0341
15.030000000000001,1.0348871420884105,1.0341
15.035,1.0348966581681698,1.0341
15.04,1.0349083727191468,1.0341
15.045000000000002,1.0349106593676436,1.0341
15.05,1.0348969391188123,1.0341
15.055,1.0348935747653498,1.0341
15.059999999999999,1.034903317334474,1.0341
15.065000000000001,1.0349158635018514,1.0341
15.07,1.034919486467701,1.0341
15.075,1.0349071068756028,1.0341
15.079999999999998,1.0349032963374811,1.0341
15.085,1.0349127707059782,1.0341
15.09,1.0349254458121837,1.0341
15.094999999999999,1.034929490809701,1.0341
15.100000000000001,1.0349174406566815,1.0341
15.105,1.0349118671296633,1.0341
15.11,1.034919695811335,1.0341
15.114999999999998,1.0349312336224603,1.0341
15.120000000000001,1.0349347851793749,1.0341
15.125,1.0349225137338516,1.0341
15.129999999999999,1.034914949619886,1.0341
15.135000000000002,1.0349211376642942,1.0341
15.14,1.0349316629295342,1.0341
15.145,1.0349347371225666,1.0341
15.149999999999999,1.0349222480758595,1.0341
15.155000000000001,1.0349129167337756,1.0341
15.16,1.0349180149579027,1.0341
15.165,1.0349284431801424,1.0341
15.170000000000002,1.0349323528592957,1.0341
15.175,1.0349212177864509,1.0341
15.18,1.0349115546685344,1.0341
15.184999999999999,1.0349167301911464,1.0341
15.190000000000001,1.0349278448898005,1.0341
15.195,1.0349330223332946,1.0341
15.2,1.0349233582326673,1.0341
15.204999999999998,1.0349133122967604,1.0341
15.21,1.0349182787849636,1.0341
15.215,1.0349297542870792,1.0341
15.219999999999999,1.0349357785973585,1.0341
15.225000000000001,1.0349271892305663,1.0341
15.23,1.0349162796321763,1.0341
15.235,1.0349204575437378,1.0341
15.239999999999998,1.0349314554048195,1.0341
15.245000000000001,1.0349374165299843,1.0341
15.25,1.034928940823272,1.0341
15.254999999999999,1.0349164245635285,1.0341
15.260000000000002,1.0349191292128894,1.0341
15.265,1.034929218056971,1.0341
15.27,1.0349348799762814,1.0341
15.274999999999999,1.0349265004735118,1.0341
15.280000000000001,1.0349123431055363,1.0341
15.285,1.034913768036572,1.0341
15.29,1.034923474445691,1.0341
15.295000000000002,1.0349298100521938,1.0341
15.3,1.0349227981053466,1.0341
15.305,1.0349085143909955,1.0341
15.309999999999999,1.0349103104157265,1.0341
15.315000000000001,1.034921180985323,1.0341
15.32,1.0349295095849367,1.0341
15.325,1.0349250374924774,1.0341
15.329999999999998,1.0349115414424062,1.0341
15.335,1.0349141271142397,1.0341
15.34,1.034926234908564,1.0341
15.344999999999999,1.0349363042161663,1.0341
15.350000000000001,1.0349337824080576,1.0341
15.355,1.0349203077412434,1.0341
15.36,1.0349225880330934,1.0341
15.364999999999998,1.0349345471131322,1.0341
15.370000000000001,1.03494471095809,1.0341
15.375,1.0349423170046272,1.0341
15.379999999999999,1.0349272949925914,1.0341
15.385000000000002,1.034927540569234,1.0341
15.39,1.0349378719488396,1.0341
15.395,1.0349470374794612,1.0341
15.399999999999999,1.0349442117283552,1.0341
15.405000000000001,1.0349277758104398,1.0341
15.41,1.0349264033670205,1.0341
15.415,1.0349359567381156,1.0341
15.420000000000002,1.0349453487919231,1.0341
15.425,1.0349435950249333,1.0341
15.43,1.0349275824290118,1.0341
15.434999999999999,1.0349262259228584,1.0341
15.440000000000001,1.0349364687599834,1.0341
15.445,1.0349474054253582,1.0341
15.45,1.0349478899367985,1.0341
15.454999999999998,1.0349334631523617,1.0341
15.46,1.03493275072283,1.0341
15.465,1.0349439786740366,1.0341
15.469999999999999,1.0349564365302604,1.0341
15.475000000000001,1.0349586680193354,1.0341
15.48,1.0349452289212704,1.0341
15.485,1.034943936148474,1.0341
15.489999999999998,1.0349547049488945,1.0341
15.495000000000001,1.03496697545117,1.0341
15.5,1.0349691618695667,1.0341
15.504999999999999,1.0349550323079555,1.0341
15.510000000000002,1.0349511490309948,1.0341
15.515,1.034959433270678,1.0341
15.52,1.0349696558216648,1.0341
15.524999999999999,1.0349703965716137,1.0341
15.530000000000001,1.0349550195746544,1.0341
15.535,1.0349487229859886,1.0341
15.54,1.0349554977008202,1.0341
15.545000000000002,1.0349653830483694,1.0341
15.55,1.0349667910841072,1.0341
15.555,1.0349526206866915,1.0341
15.559999999999999,1.034946129339274,1.0341
15.565000000000001,1.0349533992170588,1.0341
15.57,1.034964663593393,1.0341
15.575,1.034968085497909,1.0341
15.579999999999998,1.0349561955822957,1.0341
15.585,1.0349500959177071,1.0341
15.59,1.0349580664238065,1.0341
15.594999999999999,1.0349704744880883,1.0341
15.600000000000001,1.0349754995119194,1.0341
15.605,1.0349651311600159,1.0341
15.61,1.0349585642653356,1.0341
15.614999999999998,1.0349660299680323,1.0341
15.620000000000001,1.0349782757494717,1.0341
15.625,1.0349834337351214,1.0341
15.629999999999999,1.0349731009765462,1.0341
15.635000000000002,1.034964306196073,1.0341
15.64,1.0349695126337057,1.0341
15.645,1.0349799460950013,1.0341
15.649999999999999,1.0349839812003352,1.0341
15.655000000000001,1.0349730710754699,1.0341
15.66,1.0349623919416941,1.0341
15.665,1.0349665318000583,1.0341
15.670000000000002,1.0349770154414113,1.0341
15.675,1.0349820866258417,1.0341
15.68,1.0349728264184812,1.0341
15.684999999999999,1.034962342743895,1.0341
15.690000000000001,1.03496717112373,1.0341
15.695,1.0349792156520181,1.0341
15.7,1.0349866548914464,1.0341
15.704999999999998,1.0349801391310125,1.0341
15.71,1.0349705692488351,1.0341
15.715,1.0349764172521905,1.0341
15.719999999999999,1.0349898115824996,1.0341
15.725000000000001,1.0349988973631026,1.0341
15.73,1.0349939854998054,1.0341
15.735,1.0349838208745794,1.0341
15.739999999999998,1.0349888268450373,1.0341
15.745000000000001,1.0350014692285923,1.0341
15.75,1.0350100154275692,1.0341
15.754999999999999,1.0350043856533566,1.0341
15.760000000000002,1.0349910933384001,1.0341
15.765,1.0349926986440419,1.0341
15.77,1.0350023488677536,1.0341
15.774999999999999,1.0350086361216584,1.0341
15.780000000000001,1.0350015542564257,1.0341
15.785,1.034985665338624,1.0341
15.79,1.0349854566408885,1.0341
15.795000000000002,1.0349943932223826,1.0341
15.8,1.0350010174578779,1.0341
15.805,1.034995059093326,1.0341
15.809999999999999,1.0349789259642708,1.0341
15.815000000000001,1.034978747781627,1.0341
15.82,1.0349884619801373,1.0341
15.825,1.0349968277571282,1.0341
15.829999999999998,1.0349932583559946,1.0341
15.835,1.0349781488673768,1.0341
15.84,1.034978880696751,1.0341
15.844999999999999,1.0349899947163435,1.0341
15.850000000000001,1.0350002154829643,1.0341
15.855,1.0349987027203484,1.0341
15.86,1.0349841210646542,1.0341
15.864999999999998,1.0349845830433022,1.0341
15.870000000000001,1.0349955849765597,1.0341
15.875,1.0350057802752746,1.0341
15.879999999999999,1.0350040925054822,1.0341
15.885000000000002,1.0349877034423258,1.0341
15.89,1.0349854492342914,1.0341
15.895,1.0349941630516344,1.0341
15.899999999999999,1.0350030178224414,1.0341
15.905000000000001,1.0350009805076477,1.0341
15.91,1.0349841218016484,1.0341
15.915,1.0349810200739586,1.0341
15.920000000000002,1.034989739599991,1.0341
15.925,1.0349996005878703,1.0341
15.93,1.0349994093723685,1.0341
15.934999999999999,1.0349840776769572,1.0341
15.940000000000001,1.0349816131190412,1.0341
15.945,1.0349916880741035,1.0341
15.95,1.0350036300511571,1.0341
15.954999999999998,1.0350060912462096,1.0341
15.96,1.0349930396969247,1.0341
15.965,1.0349912758876985,1.0341
15.969999999999999,1.0350020761509127,1.0341
15.975000000000001,1.0350150434893353,1.0341
15.98,1.0350186184299197,1.0341
15.985,1.0350061629540712,1.0341
15.989999999999998,1.0350029252431718,1.0341
15.995000000000001,1.035012030686798,1.0341
16.0,1.0350233231433152,1.0341
16.005,1.0350251072466434,1.0341
16.01,1.0350105945144386,1.0341
16.015,1.0350035249932596,1.0341
16.02,1.035009535420119,1.0341
16.025,1.0350189403204415,1.0341
16.03,1.0350201889123307,1.0341
16.035,1.0350059594166137,1.0341
16.04,1.0349978394998893,1.0341
16.045,1.0350035616009494,1.0341
16.05,1.0350136560288348,1.0341
16.055,1.0350164749395983,1.0341
16.06,1.035004329461821,1.0341
16.065,1.0349967321606224,1.0341
16.07,1.0350035652027996,1.0341
16.075,1.035015551798908,1.0341
16.08,1.0350208519048545,1.0341
16.085,1.035011253163959,1.0341
16.09,1.0350041213290346,1.0341
16.095,1.035011316588416,1.0341
16.1,1.0350238011925348,1.0341
16.105,1.0350297680165101,1.0341
16.11,1.0350205189840052,1.0341
16.115,1.0350112897612802,1.0341
16.12,1.0350159864372732,1.0341
16.125,1.035025999557192,1.0341
16.13,1.0350298005696688,1.0341
16.135,1.0350187446498056,1.0341
16.14,1.0350063734659802,1.0341
16.145,1.0350088087328462,1.0341
16.15,1.035017917433979,1.0341
16.155,1.035022075041143,1.0341
16.16,1.0350121772583167,1.0341
16.165,1.0349995448293525,1.0341
16.17,1.0350022782066455,1.0341
16.175,1.035012582614389,1.0341
16.18,1.0350188933079996,1.0341
16.185,1.0350117021597376,1.0341
16.19,1.0350002599962735,1.0341
16.195,1.035004497249084,1.0341
16.2,1.035016845454331,1.0341
16.205,1.0350256508753741,1.0341
16.21,1.0350209951048823,1.0341
16.215,1.035009841881329,1.0341
16.22,1.0350140457582997,1.0341
16.225,1.0350264675890422,1.0341
16.23,1.0350353383765727,1.0341
16.235,1.0350304366321208,1.0341
16.24,1.035016538518014,1.0341
16.245,1.0350176097491837,1.0341
16.25,1.0350272431212437,1.0341
16.255,1.0350341257780535,1.0341
16.26,1.035028190431542,1.0341
16.265,1.0350122311035406,1.0341
16.27,1.0350119804822573,1.0341
16.275,1.0350214030142444,1.0341
16.28,1.035029218706919,1.0341
16.285,1.035024979646083,1.0341
16.29,1.0350094543759967,1.0341
16.295,1.0350098706958488,1.0341
16.3,1.0350207276660326,1.0341
16.305,1.0350308595488469,1.0341
16.31,1.0350295714081443,1.0341
16.315,1.0350157265083813,1.0341
16.32,1.0350172645530447,1.0341
16.325,1.035029474053062,1.0341
16.33,1.0350412271999425,1.0341
16.335,1.0350415177565113,1.0341
16.34,1.0350277504156866,1.0341
16.345,1.035028128319976,1.0341
16.35,1.035038980512226,1.0341
16.355,1.0350493230065247,1.0341
16.36,1.0350480607670374,1.0341
16.365,1.0350315146929405,1.0341
16.37,1.0350282638650907,1.0341
16.375,1.0350363184364144,1.0341
16.38,1.0350451292039964,1.0341
16.385,1.035043588069815,1.0341
16.39,1.035026816074683,1.0341
16.395,1.0350227956132252,1.0341
16.4,1.0350309578107604,1.0341
16.405,1.0350408133164826,1.0341
16.41,1.0350411754952957,1.0341
16.415,1.035026290728625,1.0341
16.42,1.0350230486029268,1.0341
16.425,1.0350326328283657,1.0341
16.43,1.0350447346143048,1.0341
16.435,1.0350477604783186,1.0341
16.44,1.0350352491239179,1.0341
16.445,1.0350324549239724,1.0341
16.45,1.0350424572716657,1.0341
16.455,1.0350551022821384,1.0341
16.46,1.035058722462709,1.0341
16.465,1.0350461537020224,1.0341
16.47,1.035040853136097,1.0341
16.475,1.0350480601229237,1.0341
16.48,1.035058024988318,1.0341
16.485,1.0350593514879298,1.0341
16.49,1.0350448906866492,1.0341
16.495,1.0350364572663164,1.0341
16.5,1.03504156836389,1.0341
16.505,1.0350507800542956,1.0341
16.51,1.035052555323237,1.0341
16.515,1.0350392353356965,1.0341
16.52,1.0350304594450268,1.0341
16.525,1.0350358937952862,1.0341
16.53,1.0350464518490081,1.0341
16.535,1.0350504055375997,1.0341
16.54,1.0350397290307365,1.0341
16.545,1.035032015560056,1.0341
16.55,1.0350388167751137,1.0341
16.555,1.0350511952680337,1.0341
16.56,1.035057301583124,1.0341
16.565,1.0350486258866214,1.0341
16.57,1.0350405790887924,1.0341
16.575,1.0350467448128333,1.0341
16.58,1.0350583992686484,1.0341
16.585,1.035063717836035,1.0341
16.59,1.0350538797293343,1.0341
16.595,1.035042406010502,1.0341
16.6,1.0350452513811663,1.0341
16.605,1.03505439633049,1.0341
16.61,1.035058348021009,1.0341
16.615,1.0350481191645196,1.0341
16.62,1.0350351551086754,1.0341
16.625,1.0350373707533032,1.0341
16.63,1.0350470057190124,1.0341
16.635,1.03505244198135,1.0341
16.64,1.0350444058456203,1.0341
16.645,1.0350321867680408,1.0341
16.65,1.0350356350341352,1.0341
16.655,1.0350472622050446,1.0341
16.66,1.0350555233805183,1.0341
16.665,1.0350505886058767,1.0341
16.67,1.035039490301469,1.0341
16.675,1.035043925005523,1.0341
16.68,1.0350566980479587,1.0341
16.685,1.0350662251623295,1.0341
16.69,1.035062298743425,1.0341
16.695,1.0350496801915658,1.0341
16.7,1.0350520065226316,1.0341
16.705,1.0350626273810408,1.0341
16.71,1.0350701276342873,1.0341
16.715,1.0350643581409122,1.0341
16.72,1.0350483878853505,1.0341
16.725,1.03504789850065,1.0341
16.73,1.0350568789198826,1.0341
16.735,1.0350640538149187,1.0341
16.74,1.035059095362822,1.0341
16.745,1.0350429158401453,1.0341
16.75,1.0350424973864443,1.0341
16.755,1.0350524426030308,1.0341
16.76,1.035061559324097,1.0341
16.765,1.035059287964419,1.0341
16.77,1.0350446692270627,1.0341
16.775,1.035045576894861,1.0341
16.78,1.0350573216735341,1.0341
16.785,1.0350686820053772,1.0341
16.79,1.0350688387213007,1.0341
16.795,1.0350551581751335,1.0341
16.8,1.035055864672557,1.0341
16.805,1.035067173132954,1.0341
16.81,1.035078052731917,1.0341
16.815,1.035077443980401,1.0341
16.82,1.0350615598249266,1.0341
16.825,1.0350587772794648,1.0341
16.83,1.0350670102302626,1.0341
16.835,1.035075757546117,1.0341
16.84,1.035074069166914,1.0341
16.845,1.0350571670226107,1.0341
16.85,1.0350529109523965,1.0341
16.855,1.0350607360240938,1.0341
16.86,1.0350702213304945,1.0341
16.865,1.0350701935414928,1.0341
16.87,1.0350549556996267,1.0341
16.875,1.0350513712952367,1.0341
16.88,1.0350605548794927,1.0341
16.885,1.0350722455613914,1.0341
16.89,1.0350750171906273,1.0341
16.895,1.0350623200452622,1.0341
16.9,1.0350594740258467,1.0341
16.905,1.0350694281341537,1.0341
16.91,1.0350821053320456,1.0341
16.915,1.035085826017172,1.0341
16.92,1.0350734605969814,1.0341
16.925,1.035068455511924,1.0341
16.93,1.0350759538468837,1.0341
16.935,1.0350862637145064,1.0341
16.94,1.035087779363772,1.0341
16.945,1.0350733885218322,1.0341
16.95,1.0350649211708,1.0341
16.955,1.0350699198921898,1.0341
16.96,1.0350789841471428,1.0341
16.965,1.0350805648491015,1.0341
16.97,1.0350670746685748,1.0341
16.975,1.0350581686746163,1.0341
16.98,1.035063475058289,1.0341
16.985,1.035073832607684,1.0341
16.99,1.0350776407657707,1.0341
16.995,1.0350668323308443,1.0341
17.0,1.035059022308447,1.0341
17.005,1.0350657314392233,1.0341
17.01,1.0350779689854146,1.0341
17.015,1.0350840191208466,1.0341
17.02,1.035075309087142,1.0341
17.025,1.0350673350915132,1.0341
17.03,1.0350735643036613,1.0341
17.035,1.035085256282046,1.0341
17.04,1.0350906401604387,1.0341
17.045,1.0350808771798368,1.0341
17.05,1.0350695273840733,1.0341
17.055,1.0350723479511432,1.0341
17.06,1.0350813528935223,1.0341
17.065,1.0350850968878287,1.0341
17.07,1.0350746753236513,1.0341
17.075,1.0350615215214276,1.0341
17.08,1.0350634615142194,1.0341
17.085,1.0350727848234402,1.0341
17.09,1.0350779232325804,1.0341
17.095,1.035069617226015,1.0341
17.1,1.0350571396503447,1.0341
17.105,1.0350602979031451,1.0341
17.11,1.0350716241117075,1.0341
17.115,1.0350795950151923,1.0341
17.12,1.0350744152277866,1.0341
17.125,1.0350631082205,1.0341
17.13,1.0350673059362365,1.0341
17.135,1.0350798422182705,1.0341
17.14,1.035089034975714,1.0341
17.145,1.0350847664953937,1.0341
17.15,1.0350718435270552,1.0341
17.155,1.0350738997361457,1.0341
17.16,1.0350843719865286,1.0341
17.165,1.0350917897142549,1.0341
17.17,1.0350860225482195,1.0341
17.175,1.0350701218342575,1.0341
17.18,1.0350697005488267,1.0341
17.185,1.0350787662798346,1.0341
17.19,1.0350860699729483,1.0341
17.195,1.0350812987284037,1.0341
17.2,1.035065446041242,1.0341
17.205,1.035065377895935,1.0341
17.21,1.0350756555139085,1.0341
17.215,1.035085165526952,1.0341
17.22,1.0350833208461971,1.0341
17.225,1.0350691222215307,1.0341
17.23,1.0350703704716726,1.0341
17.235,1.035082297983661,1.0341
17.24,1.0350938552723499,1.0341
17.245,1.0350941515299446,1.0341
17.25,1.0350805363564815,1.0341
17.255,1.0350810524592333,1.0341
17.26,1.0350920798832826,1.0341
17.265,1.0351026675757142,1.0341
17.27,1.0351018210011746,1.0341
17.275,1.0350857661512276,1.0341
17.28,1.0350827196911436,1.0341
17.285,1.035090671410582,1.0341
17.29,1.0350991865209667,1.0341
17.295,1.0350973225207818,1.0341
17.3,1.0350803026344333,1.0341
17.305,1.0350758911352484,1.0341
17.31,1.0350835510920355,1.0341
17.315,1.0350929204311359,1.0341
17.32,1.0350928715062582,1.0341
17.325,1.03507762109321,1.0341
17.33,1.0350739962279307,1.0341
17.335,1.0350831005712329,1.0341
17.34,1.0350947241049702,1.0341
17.345,1.0350974537519977,1.0341
17.35,1.0350847134294838,1.0341
17.355,1.0350817471741092,1.0341
17.36,1.0350915139145023,1.0341
17.365,1.0351038746089518,1.0341
17.37,1.035107125785297,1.0341
17.375,1.0350942750782695,1.0341
17.38,1.035088744404252,1.0341
17.385,1.035095854123198,1.0341
17.39,1.0351058384933378,1.0341
17.395,1.0351072488230086,1.0341
17.4,1.0350929947142669,1.0341
17.405,1.035084726714492,1.0341
17.41,1.0350899771082342,1.0341
17.415,1.0350993041012035,1.0341
17.42,1.0351012325102038,1.0341
17.425,1.0350882551323681,1.0341
17.43,1.0350798454625778,1.0341
17.435,1.0350856358203349,1.0341
17.44,1.0350964778660423,1.0341
17.445,1.0351007995180181,1.0341
17.45,1.035090491855855,1.0341
17.455,1.0350829180119632,1.0341
17.46,1.0350897040473332,1.0341
17.465,1.0351019229034393,1.0341
17.47,1.0351078765253856,1.0341
17.475,1.0350989486877775,1.0341
17.48,1.0350904227776567,1.0341
17.485,1.0350959141607448,1.0341
17.49,1.0351069120582272,1.0341
17.495,1.0351118144840752,1.0341
17.5,1.035101779771661,1.0341
17.505,1.0350902187000977,1.0341
17.51,1.035093083135062,1.0341
17.515,1.0351024131305606,1.0341
17.52,1.0351067043421995,1.0341
17.525,1.0350969707042486,1.0341
17.53,1.0350845518792653,1.0341
17.535,1.0350874011056863,1.0341
17.54,1.0350977255718588,1.0341
17.545,1.035104010489032,1.0341
17.55,1.0350968443257516,1.0341
17.555,1.0350854171758812,1.0341
17.56,1.0350894927246885,1.0341
17.565,1.035101632293599,1.0341
17.57,1.0351103142249933,1.0341
17.575,1.0351056705157244,1.0341
17.58,1.0350946955449536,1.0341
17.585,1.035098927323296,1.0341
17.59,1.0351112769494717,1.0341
17.595,1.0351200866791863,1.0341
17.6,1.0351153659495753,1.0341
17.605,1.0351019652799474,1.0341
17.61,1.0351035463947391,1.0341
17.615,1.0351135619902188,1.0341
17.62,1.035120750220231,1.0341
17.625,1.0351151456757892,1.0341
17.63,1.0350995769908449,1.0341
17.635,1.0350995799229277,1.0341
17.64,1.0351091257440657,1.0341
17.645,1.035117151551202,1.0341
17.65,1.0351132660202156,1.0341
17.655,1.035098250242963,1.0341
17.66,1.0350989425912145,1.0341
17.665,1.0351099616895505,1.0341
17.67,1.0351201521738769,1.0341
17.675,1.035118856674093,1.0341
17.68,1.0351049198094764,1.0341
17.685,1.0351060765156912,1.0341
17.69,1.0351177158132845,1.0341
17.695,1.0351287596880578,1.0341
17.7,1.0351281871124884,1.0341
17.705,1.0351133079263566,1.0341
17.71,1.0351122741224446,1.0341
17.715,1.0351217010776566,1.0341
17.72,1.0351308141833249,1.0341
17.725,1.0351285971017559,1.0341
17.73,1.0351113092027293,1.0341
17.735,1.0351073146407672,1.0341
17.74,1.0351147093988327,1.0341
17.745,1.0351229779783697,1.0341
17.75,1.0351209950668128,1.0341
17.755,1.0351038977197211,1.0341
17.76,1.0350994483842813,1.0341
17.765,1.0351072613576506,1.0341
17.77,1.0351168758440035,1.0341
17.775,1.0351171372299188,1.0341
17.78,1.035102231400136,1.0341
17.785,1.0350987359504356,1.0341
17.79,1.0351078008988153,1.0341
17.795,1.0351192021503486,1.0341
17.8,1.0351214713240517,1.0341
17.805,1.035108095709868,1.0341
17.81,1.03510397184543,1.0341
17.815,1.0351122366031804,1.0341
17.82,1.035122891380767,1.0341
17.825,1.0351244188366981,1.0341
17.83,1.035110009557252,1.0341
17.835,1.0351028676657517,1.0341
17.84,1.0351085240595617,1.0341
17.845,1.035117423698234,1.0341
17.85,1.0351182259242462,1.0341
17.855,1.035103741463429,1.0341
17.86,1.0350952876695916,1.0341
17.865,1.0351005567519824,1.0341
17.87,1.0351102915695345,1.0341
17.875,1.0351128969724803,1.0341
17.88,1.0351007440248785,1.0341
17.885,1.0350931034569697,1.0341
17.89,1.0350997567436153,1.0341
17.895,1.0351115155160777,1.0341
17.9,1.035116589158891,1.0341
17.905,1.0351069392151273,1.0341
17.91,1.0350996817492808,1.0341
17.915,1.035106616577269,1.0341
17.92,1.0351187589873696,1.0341
17.925,1.0351242887466163,1.0341
17.93,1.0351146783553387,1.0341
17.935,1.0351051364054606,1.0341
17.94,1.0351096714558288,1.0341
17.945,1.035119743526127,1.0341
17.95,1.035123736805759,1.0341
17.955,1.0351130444212975,1.0341
17.96,1.0351010472120645,1.0341
17.965,1.035103798589699,1.0341
17.97,1.0351132660905913,1.0341
17.975,1.035117942958673,1.0341
17.98,1.0351088501803967,1.0341
17.985,1.035097059905086,1.0341
17.99,1.0351005786561567,1.0341
17.995,1.0351116790691375,1.0341
18.0,1.0351187683585465,1.0341
18.005,1.0351124666559064,1.0341
18.01,1.0351016845532732,1.0341
18.015,1.035106310771401,1.0341
18.02,1.0351188574490167,1.0341
18.025,1.0351277544415438,1.0341
18.03,1.0351230768182798,1.0341
18.035,1.0351114890575561,1.0341
18.04,1.0351147913067167,1.0341
18.045,1.0351260657178722,1.0341
18.05,1.035133894110091,1.0341
18.055,1.0351282361585432,1.0341
18.06,1.0351137486130597,1.0341
18.065,1.0351144262848462,1.0341
18.07,1.0351239241386234,1.0341
18.075,1.0351310098087239,1.0341
18.08,1.0351255790116358,1.0341
18.085,1.0351102273746653,1.0341
18.09,1.0351105811091454,1.0341
18.095,1.0351207216954648,1.0341
18.1,1.035129399431755,1.0341
18.105,1.0351262525956582,1.0341
18.11,1.0351117863143666,1.0341
18.115,1.0351129520862006,1.0341
18.12,1.0351243784856388,1.0341
18.125,1.0351348207680688,1.0341
18.13,1.0351337111368737,1.0341
18.135,1.0351196590438798,1.0341
18.14,1.0351203948531638,1.0341
18.145,1.0351313459818796,1.0341
18.15,1.0351414907961298,1.0341
18.155,1.0351400284441623,1.0341
18.16,1.0351242545915322,1.0341
18.165,1.035122402631314,1.0341
18.17,1.0351311706243822,1.0341
18.175,1.0351399145432907,1.0341
18.18,1.0351378465745356,1.0341
18.185,1.0351211185632658,1.0341
18.19,1.0351179088567208,1.0341
18.195,1.0351263755536033,1.0341
18.2,1.0351359934561168,1.0341
18.205,1.0351357293225538,1.0341
18.21,1.0351205719489867,1.0341
18.215,1.035118022217583,1.0341
18.22,1.035127721498297,1.0341
18.225,1.035139272571927,1.0341
18.23,1.0351413206177813,1.0341
18.235,1.035127908585206,1.0341
18.24,1.0351254516308075,1.0341
18.245,1.0351352653884853,1.0341
18.25,1.0351470409661236,1.0341
18.255,1.0351492564135556,1.0341
18.26,1.0351352935034857,1.0341
18.265,1.035130090837332,1.0341
18.27,1.0351371424577347,1.0341
18.275,1.0351465391021937,1.0341
18.28,1.0351468560404384,1.0341
18.285,1.0351313553813393,1.0341
18.29,1.035123227436362,1.0341
18.295,1.0351282583670078,1.0341
18.3,1.0351368363475488,1.0341
18.305,1.0351374693058044,1.0341
18.31,1.0351229311043881,1.0341
18.315,1.0351144442087354,1.0341
18.32,1.035119805288527,1.0341
18.325,1.0351297038296212,1.0341
18.33,1.035132570670626,1.0341
18.335,1.0351206974128995,1.0341
18.34,1.0351130014894272,1.0341
18.345,1.0351193962557583,1.0341
18.35,1.0351307255067972,1.0341
18.355,1.0351352847467763,1.0341
18.36,1.0351247175456157,1.0341
18.365,1.0351159539728603,1.0341
18.37,1.035120959785614,1.0341
18.375,1.0351310213419413,1.0341
18.38,1.035134546359514,1.0341
18.385,1.035122995857601,1.0341
18.39,1.0351114546895699,1.0341
18.395,1.0351141896781237,1.0341
18.4,1.035122946915638,1.0341
18.405,1.0351262170305295,1.0341
18.41,1.0351153061651288,1.0341
18.415,1.0351032087237508,1.0341
18.42,1.0351062116598488,1.0341
18.425,1.0351162633739464,1.0341
18.43,1.0351218428357076,1.0341
18.435,1.0351137855738468,1.0341
18.44,1.0351029836320378,1.0341
18.445,1.0351075595139885,1.0341
18.45,1.03511964947142,1.0341
18.455,1.0351277014463596,1.0341
18.46,1.0351221713430678,1.0341
18.465,1.035111694587696,1.0341
18.47,1.0351162013956148,1.0341
18.475,1.0351282761223186,1.0341
18.48,1.0351362813555702,1.0341
18.485,1.0351305171173604,1.0341
18.49,1.0351175963523722,1.0341
18.495,1.0351195437393432,1.0341
18.5,1.0351294861173905,1.0341
18.505,1.0351361231689118,1.0341
18.51,1.0351296881444327,1.0341
18.515,1.035114696626411,1.0341
18.52,1.0351152451720527,1.0341
18.525,1.0351249999502263,1.0341
18.53,1.0351327041888454,1.0341
18.535,1.0351282017688153,1.0341
18.54,1.0351137732266755,1.0341
18.545,1.035115172878065,1.0341
18.55,1.035126439621766,1.0341
18.555,1.035136380576153,1.0341
18.56,1.0351345174739766,1.0341
18.565,1.0351211779434843,1.0341
18.57,1.03512324717675,1.0341
18.575,1.0351354188555721,1.0341
18.58,1.0351464000944413,1.0341
18.585,1.0351454075430464,1.0341
18.59,1.0351309535659314,1.0341
18.595,1.035130926590451,1.0341
18.6,1.0351410358255995,1.0341
18.605,1.0351503071616435,1.0341
18.61,1.0351479612689507,1.0341
18.615,1.0351313497577836,1.0341
18.62,1.0351288347325105,1.0341
18.625,1.0351374153298152,1.0341
18.63,1.0351464088110407,1.0341
18.635,1.0351449717017502,1.0341
18.64,1.0351290202026804,1.0341
18.645,1.0351266846133884,1.0341
18.65,1.035136198366986,1.0341
18.655,1.0351470158426344,1.0341
18.66,1.0351479940240498,1.0341
18.665,1.0351339603149212,1.0341
18.67,1.03513224834653,1.0341
18.675,1.0351425743221727,1.0341
18.68,1.0351545984878618,1.0341
18.685,1.035156857276341,1.0341
18.69,1.0351432852447569,1.0341
18.695,1.035139961547751,1.0341
18.7,1.0351485234729467,1.0341
18.705,1.0351588813139803,1.0341
18.71,1.0351596265092518,1.0341
18.715,1.035144275646994,1.0341
18.72,1.0351375021416303,1.0341
18.725,1.0351432360239832,1.0341
18.73,1.0351517516406865,1.0341
18.735,1.0351517487782542,1.0341
18.74,1.0351363433557477,1.0341
18.745,1.0351282538649147,1.0341
18.75,1.0351335445359378,1.0341
18.755,1.0351427740193526,1.0341
18.76,1.0351443877304645,1.0341
18.765,1.0351310757722114,1.0341
18.77,1.0351236295655577,1.0341
18.775,1.0351301268312665,1.0341
18.78,1.0351411349515593,1.0341
18.785,1.0351449810242908,1.0341
18.79,1.0351338759075923,1.0341
18.795,1.0351264363068697,1.0341
18.8,1.0351326556965605,1.0341
18.805,1.0351434168979166,1.0341
18.81,1.0351469942592864,1.0341
18.815,1.0351353676097066,1.0341
18.82,1.0351252852027524,1.0341
18.825,1.0351290180362127,1.0341
18.83,1.0351379240303118,1.0341
18.835,1.0351405481661908,1.0341
18.84,1.0351285740776794,1.0341
18.845,1.0351168440661807,1.0341
18.85,1.03511977967465,1.0341
18.855,1.035129135328626,1.0341
18.86,1.0351333823341315,1.0341
18.865,1.0351237263459396,1.0341
18.87,1.0351128486277474,1.0341
18.875,1.035117151268523,1.0341
18.88,1.0351286212998547,1.0341
18.885,1.0351356536903593,1.0341
18.89,1.0351288955957672,1.0341
18.895,1.0351189325159138,1.0341
18.9,1.0351240308622627,1.0341
18.905,1.0351364434663592,1.0341
18.91,1.0351443749769378,1.0341
18.915,1.0351382701733833,1.0341
18.92,1.0351265293604996,1.0341
18.925,1.0351295620059602,1.0341
18.93,1.0351401229782609,1.0341
18.935,1.0351466687367723,1.0341
18.94,1.035139568832926,1.0341
18.945,1.0351252569923342,1.0341
18.95,1.0351262130062286,1.0341
18.955,1.0351357523064872,1.0341
18.96,1.0351426431738109,1.0341
18.965,1.0351369598105264,1.0341
18.97,1.0351228371106622,1.0341
18.975,1.035124553872736,1.0341
18.98,1.035135721819243,1.0341
18.985,1.035145000630299,1.0341
18.99,1.0351421707977044,1.0341
18.995,1.0351291612794602,1.0341
19.0,1.0351318823678788,1.0341
19.005,1.0351444003842631,1.0341
19.01,1.035155335557868,1.0341
19.015,1.035154123526496,1.0341
19.02,1.0351406063310216,1.0341
19.025,1.0351418365989415,1.0341
19.03,1.0351526354176603,1.0341
19.035,1.0351619447419582,1.0341
19.04,1.0351591292300455,1.0341
19.045,1.0351425665181877,1.0341
19.05,1.0351403052880916,1.0341
19.055,1.035148412081318,1.0341
19.06,1.0351561462793408,1.0341
19.065,1.035152828972726,1.0341
19.07,1.0351354156549306,1.0341
19.075,1.0351321649479668,1.0341
19.08,1.0351402979206357,1.0341
19.085,1.0351490912568782,1.0341
19.09,1.0351476302583595,1.0341
19.095,1.0351316328246665,1.0341
19.1,1.035129114570993,1.0341
19.105,1.0351385110146163,1.0341
19.11,1.0351491756933826,1.0341
19.115,1.0351499639080317,1.0341
19.12,1.0351355116307812,1.0341
19.125,1.0351329052387508,1.0341
19.13,1.0351421259784472,1.0341
19.135,1.035152806078986,1.0341
19.14,1.035153605580911,1.0341
19.145,1.0351385598101488,1.0341
19.15,1.0351337050915397,1.0341
19.155,1.0351410011848705,1.0341
19.16,1.0351504603129633,1.0341
19.165,1.0351509059662214,1.0341
19.17,1.0351358810521687,1.0341
19.175,1.035129880270456,1.0341
19.18,1.0351370635641217,1.0341
19.185,1.0351476411862501,1.0341
19.19,1.035150233882077,1.0341
19.195,1.0351378274409495,1.0341
19.2,1.0351328805932816,1.0341
19.205,1.0351415828355763,1.0341
19.21,1.0351543453676053,1.0341
19.215,1.035159469191047,1.0341
19.22,1.0351494400585144,1.0341
19.225,1.0351447076828522,1.0341
19.23,1.0351534218871192,1.0341
19.235,1.0351660955199153,1.0341
19.24,1.0351709890809342,1.0341
19.245,1.0351601773939074,1.0341
19.25,1.0351522434532487,1.0341
19.255,1.035157671730031,1.0341
19.26,1.0351674581383585,1.0341
19.265,1.035170035271447,1.0341
19.27,1.0351573566589478,1.0341
19.275,1.035146075899389,1.0341
19.28,1.0351489462683796,1.0341
19.285,1.0351574366187253,1.0341
19.29,1.0351599895651762,1.0341
19.295,1.0351482343323577,1.0341
19.3,1.035136631964309,1.0341
19.305,1.0351398833578007,1.0341
19.31,1.035149662345914,1.0341
19.315,1.0351544022036112,1.0341
19.32,1.0351451915571617,1.0341
19.325,1.035134378117258,1.0341
19.33,1.0351385839894296,1.0341
19.335,1.0351497153478375,1.0341
19.34,1.0351560815596608,1.0341
19.345,1.0351482510785535,1.0341
19.35,1.0351364250596211,1.0341
19.355,1.0351392175796765,1.0341
19.36,1.035149130109193,1.0341
19.365,1.0351545949604417,1.0341
19.37,1.0351460629775222,1.0341
19.375,1.0351317592701836,1.0341
19.38,1.0351324770854182,1.0341
19.385,1.035141188942751,1.0341
19.39,1.0351465397608266,1.0341
19.395,1.0351388718199226,1.0341
19.4,1.0351242785001071,1.0341
19.405,1.0351253590640423,1.0341
19.41,1.035135450925766,1.0341
19.415,1.0351431434766034,1.0341
19.42,1.035138464659866,1.0341
19.425,1.035125184154331,1.0341
19.43,1.0351277665916592,1.0341
19.435,1.0351397359632402,1.0341
19.44,1.0351497416754654,1.0341
19.445,1.0351474809712977,1.0341
19.45,1.0351344875269932,1.0341
19.455,1.035136673916266,1.0341
19.46,1.0351481866459595,1.0341
19.465,1.0351577726837933,1.0341
19.47,1.035154985721635,1.0341
19.475,1.0351396472154284,1.0341
19.48,1.0351390115009258,1.0341
19.485,1.0351482110421397,1.0341
19.49,1.0351563968110886,1.0341
19.495,1.0351530806477436,1.0341
19.5,1.0351365844460894,1.0341
19.505,1.035134972868612,1.0341
19.51,1.0351443849683621,1.0341
19.515,1.0351539635482536,1.0341
19.52,1.035152949377279,1.0341
19.525,1.0351380895656654,1.0341
19.53,1.0351375583026328,1.0341
19.535,1.0351485748967821,1.0341
19.54,1.0351603747948426,1.0341
19.545,1.0351619316724943,1.0341
19.55,1.0351486541052535,1.0341
19.555,1.0351483636928827,1.0341
19.56,1.0351594908608377,1.0341
19.565,1.035171380376947,1.0341
19.57,1.035172702609721,1.0341
19.575,1.0351580559338904,1.0341
19.58,1.0351545900328332,1.0341
19.585,1.0351626433983943,1.0341
19.59,1.0351719478039012,1.0341
19.595,1.0351713728280245,1.0341
19.6,1.035154979778171,1.0341
19.605,1.0351487592436186,1.0341
19.61,1.0351550734251913,1.0341
19.615,1.0351638678278856,1.0341
19.62,1.0351639441057596,1.0341
19.625,1.0351487543789912,1.0341
19.63,1.0351424366229451,1.0341
19.635,1.035149377024005,1.0341
19.64,1.035159797616958,1.0341
19.645,1.0351622152796622,1.0341
19.65,1.0351495486188445,1.0341
19.655,1.0351438189320152,1.0341
19.66,1.0351515352404248,1.0341
19.665,1.035163016264103,1.0341
19.67,1.0351665753775328,1.0341
19.675,1.0351545173535408,1.0341
19.68,1.0351470497852038,1.0341
19.685,1.0351528642490682,1.0341
19.69,1.0351627399113998,1.0341
19.695,1.035165068695756,1.0341
19.7,1.0351519410272465,1.0341
19.705,1.0351417008887738,1.0341
19.71,1.0351453189559359,1.0341
19.715,1.0351540067756668,1.0341
19.72,1.0351562797552625,1.0341
19.725,1.0351439763715176,1.0341
19.73,1.0351333986127493,1.0341
19.735,1.0351374488314766,1.0341
19.74,1.035147615820988,1.0341
19.745,1.0351522343935,1.0341
19.75,1.0351427492832332,1.0341
19.755,1.0351333224868664,1.0341
19.76,1.0351387425796643,1.0341
19.765,1.0351506770138679,1.0341
19.77,1.0351574765839169,1.0341
19.775,1.0351500716978295,1.0341
19.78,1.0351402991408865,1.0341
19.785,1.0351449900285767,1.0341
19.79,1.0351561908062663,1.0341
19.795,1.0351623663409242,1.0341
19.8,1.0351542246080028,1.0341
19.805,1.0351417007727,1.0341
19.81,1.0351437887117174,1.0341
19.815,1.0351531636902713,1.0341
19.82,1.0351584483237837,1.0341
19.825,1.0351502812742104,1.0341
19.83,1.0351366354607952,1.0341
19.835,1.0351385030376172,1.0341
19.84,1.035148786938151,1.0341
19.845,1.0351561428738272,1.0341
19.85,1.0351507468094152,1.0341
19.855,1.035138243088467,1.0341
19.86,1.0351414654606261,1.0341
19.865,1.0351536555448886,1.0341
19.87,1.0351634487951518,1.0341
19.875,1.0351632189898368,1.0341
19.88,1.035169892251003,1.0341
19.885,1.0351763061005093,1.0341
19.89,1.0351823293264022,1.0341
19.895,1.035187830716609,1.0341
19.9,1.0351926790590564,1.0341
19.905,1.035196743141672,1.0341
19.91,1.0351998917523824,1.0341
19.915,1.0352019936791148,1.0341
19.92,1.0352029177097966,1.0341
19.925,1.0352025326323544,1.0341
19.93,1.0352007072347158,1.0341
19.935,1.0351973103048073,1.0341
19.94,1.0351922106305567,1.0341
19.945,1.0351852769998904,1.0341
19.95,1.0351763782007357,1.0341
19.955,1.0351653830210197,1.0341
19.96,1.0351521602486697,1.0341
19.965,1.0351365786716125,1.0341
19.97,1.035118507077775,1.0341
19.975,1.035097814255085,1.0341
19.98,1.035074368991469,1.0341
19.985,1.035048040074854,1.0341
19.99,1.0350186962931673,1.0341
19.995,1.0349862064343363,1.0341
20.0,1.0316505314163493,1.0341
20.005,1.0190534815474863,1.0154
20.01,1.008464722858532,1.0154
20.015,0.9997457383860566,1.0154
20.02,0.9927580111666313,1.0154
20.025,0.9873630242368265,1.0154
20.03,0.983422260633213,1.0154
20.035,0.9807972033923615,1.0154
20.04,0.9793493355508426,1.0154
20.045,0.978940140145227,1.0154
20.05,0.9794311002120726,1.0154
20.055,0.980853392521275,1.0154
20.06,0.9826227396919287,1.0154
20.065,0.9847475719626217,1.0154
20.07,0.9872321501805759,1.0154
20.075,0.9898915888319564,1.0154
20.08,0.9925733278684291,1.0154
20.085,0.9953388817957716,1.0154
20.09,0.9981310884933969,1.0154
20.095,1.0008055606844835,1.0154
20.1,1.0032233366800534,1.0154
20.105,1.005303899157661,1.0154
20.11,1.0071071599318762,1.0154
20.115,1.0086247190866953,1.0154
20.12,1.0098136899563996,1.0154
20.125,1.0107029623864252,1.0154
20.13,1.011342997180589,1.0154
20.135,1.0118293384704193,1.0154
20.14,1.0122065701302474,1.0154
20.145,1.0124850999019612,1.0154
20.15,1.012611241411968,1.0154
20.155,1.012579802334753,1.0154
20.16,1.0125615909624746,1.0154
20.165,1.0125692298927393,1.0154
20.17,1.01254489807593,1.0154
20.175,1.0124536478431807,1.0154
20.18,1.0122962621816638,1.0154
20.185,1.0121932181295161,1.0154
20.19,1.012157152738447,1.0154
20.195,1.0121429602064922,1.0154
20.2,1.012088902439091,1.0154
20.205,1.011977346862965,1.0154
20.21,1.0119402087838967,1.0154
20.215,1.0119832260187773,1.0154
20.22,1.0120452992723243,1.0154
20.225,1.0120650603444032,1.0154
20.23,1.0120273390839163,1.0154
20.235,1.0120586015654527,1.0154
20.24,1.0121625799463516,1.0154
20.245,1.0122797775279797,1.0154
20.25,1.0123460156560673,1.0154
20.255,1.012347280985126,1.0154
20.26,1.0124134809118632,1.0154
20.265,1.0125458365397644,1.0154
20.27,1.01268355580389,1.0154
20.275,1.0127639435129223,1.0154
20.28,1.0127777367281887,1.0154
20.285,1.0128562745716048,1.0154
20.29,1.0129978490717193,1.0154
20.295,1.0131411719980514,1.0154
20.3,1.0132227127102418,1.0154
20.305,1.0132373514664268,1.0154
20.31,1.013318015474253,1.0154
20.315,1.0134593828213565,1.0154
20.32,1.0135987865257339,1.0154
20.325,1.0136734653632133,1.0154
20.33,1.0136840464346353,1.0154
20.335,1.0137639823421543,1.0154
20.34,1.0139033718733734,1.0154
20.345,1.0140379877385517,1.0154
20.35,1.0141047187523897,1.0154
20.355,1.014111305313331,1.0154
20.36,1.0141905498365347,1.0154
20.365,1.0143274778115494,1.0154
20.37,1.0144564101138542,1.0154
20.375,1.0145148248768552,1.0154
20.38,1.0145184443129094,1.0154
20.385,1.014598402707012,1.0154
20.39,1.0147336227771233,1.0154
20.395,1.0148572847477606,1.0154
20.4,1.0149070434637266,1.0154
20.405,1.0149083719303236,1.0154
20.41,1.0149897897412357,1.0154
20.415,1.015124452898617,1.0154
20.42,1.0152438085788427,1.0154
20.425,1.015286312109758,1.0154
20.43,1.0152884890688099,1.0154
20.435,1.0153737820946485,1.0154
20.44,1.0155092411237234,1.0154
20.445,1.0156249896533636,1.0154
20.45,1.0156602666545633,1.0154
20.455,1.01566422780762,1.0154
20.46,1.0157527775572048,1.0154
20.465,1.0158869937081954,1.0154
20.47,1.015996043144063,1.0154
20.475,1.0160208117610134,1.0154
20.48,1.0160249782996993,1.0154
20.485,1.0161150830471557,1.0154
20.49,1.0162462048396763,1.0154
20.495,1.0163466774639227,1.0154
20.5,1.0163599776410002,1.0154
20.505,1.016365257278496,1.0154
20.51,1.0164576123259854,1.0154
20.515,1.0165864926334487,1.0154
20.52,1.0166789571082215,1.0154
20.525,1.0166825580036056,1.0154
20.53,1.0166910055259986,1.0154
20.535,1.0167863867885778,1.0154
20.54,1.0169130820474566,1.0154
20.545,1.0169974607016603,1.0154
20.55,1.0169921799969825,1.0154
20.555,1.0170047020068682,1.0154
20.56,1.0171021701783654,1.0154
20.565,1.0172246364610296,1.0154
20.57,1.0172982589545307,1.0154
20.575,1.0172832372679632,1.0154
20.58,1.0172997270076756,1.0154
20.585,1.017398012264302,1.0154
20.59,1.0175148036271393,1.0154
20.595,1.0175762982930499,1.0154
20.6,1.0175526009671427,1.0154
20.605,1.0175739209207941,1.0154
20.61,1.017673782907123,1.0154
20.615,1.0177858301480809,1.0154
20.62,1.0178363539686464,1.0154
20.625,1.017807510351072,1.0154
20.63,1.0178359289773877,1.0154
20.635,1.017938462365629,1.0154
20.64,1.018045818842824,1.0154
20.645,1.0180851901529386,1.0154
20.65,1.0180532983911865,1.0154
20.655,1.018089646001389,1.0154
20.66,1.0181945040760412,1.0154
20.665,1.0182957867934748,1.0154
20.67,1.0183220887744262,1.0154
20.675,1.0182877919505817,1.0154
20.68,1.0183306216633472,1.0154
20.685,1.0184356890178619,1.0154
20.69,1.0185289804348183,1.0154
20.695,1.0185407211036055,1.0154
20.7,1.0185058105688067,1.0154
20.705,1.0185554495309543,1.0154
20.71,1.018661230825835,1.0154
20.715,1.018746806093308,1.0154
20.72,1.0187445867185092,1.0154
20.725,1.0187128143783424,1.0154
20.73,1.0187703244535828,1.0154
20.735,1.0188763796176625,1.0154
20.74,1.018953367673269,1.0154
20.745,1.0189384764371654,1.0154
20.75,1.0189119737335695,1.0154
20.755,1.0189768503777965,1.0154
20.76,1.0190813135799344,1.0154
20.765,1.0191464998373192,1.0154
20.77,1.0191178759049981,1.0154
20.775,1.0190958804922718,1.0154
20.78,1.0191650615496042,1.0154
20.785,1.0192648806112126,1.0154
20.79,1.0193165370714055,1.0154
20.795,1.0192767828509575,1.0154
20.8,1.0192630969267273,1.0154
20.805,1.0193380221006372,1.0154
20.81,1.019433992326855,1.0154
20.815,1.0194722729369268,1.0154
20.82,1.0194244218525432,1.0154
20.825,1.0194217346387346,1.0154
20.83,1.0195018066377997,1.0154
20.835,1.0195927542675316,1.0154
20.84,1.0196166482258384,1.0154
20.845,1.019563324286214,1.0154
20.85,1.0195717937973192,1.0154
20.855,1.0196558065963615,1.0154
20.86,1.0197401126349,1.0154
20.865,1.01974814961372,1.0154
20.87,1.0196927631002581,1.0154
20.875,1.0197129082921705,1.0154
20.88,1.0198005368753187,1.0154
20.885,1.0198775474734911,1.0154
20.89,1.0198696838832395,1.0154
20.895,1.019816573226819,1.0154
20.9,1.0198488068147824,1.0154
20.905,1.019938755321,1.0154
20.91,1.0200062709059168,1.0154
20.915,1.0199818467116637,1.0154
20.92,1.0199332943536155,1.0154
20.925,1.0199762553237983,1.0154
20.93,1.020066320311216,1.0154
20.935,1.0201217704062535,1.0154
20.94,1.020081835199575,1.0154
20.945,1.0200392474339683,1.0154
20.95,1.0200909564786496,1.0154
20.955,1.0201110989348294,1.0154
20.96,1.0201339274264911,1.0154
20.965,1.0201599771863696,1.0154
20.97,1.0201897834471862,1.0154
20.975,1.020223881441662,1.0154
20.98,1.0202628064025183,1.0154
20.985,1.0203070935624763,1.0154
20.99,1.0203572781542576,1.0154
20.995,1.020413895410583,1.0154
21.0,1.020477480564174,1.0154
21.005,1.020211845669871,1.0154
21.01,1.020239149989222,1.0154
21.015,1.020265379805978,1.0154
21.02,1.020290558066767,1.0154
21.025,1.0203147077182175,1.0154
21.03,1.0203378517069577,1.0154
21.035,1.020360012979616,1.0154
21.04,1.0203812144828208,1.0154
21.045,1.0204014791632003,1.0154
21.05,1.020420829967383,1.0154
21.055,1.020439289841997,1.0154
21.06,1.0204568817336708,1.0154
21.065,1.0204736285890326,1.0154
21.07,1.0204895533547107,1.0154
21.075,1.0205046789773338,1.0154
21.08,1.0205190284035297,1.0154
21.085,1.020532624579927,1.0154
21.09,1.0205454904531543,1.0154
21.095,1.0205576489698394,1.0154
21.1,1.020569123076611,1.0154
21.105,1.020579935720097,1.0154
21.11,1.0205901098469263,1.0154
21.115,1.0205996684037268,1.0154
21.12,1.020608634337127,1.0154
21.125,1.0206170305937554,1.0154
21.13,1.0206248801201214,1.0154
21.135,1.0206067009178021,1.0154
21.14,1.0205971234602584,1.0154
21.145,1.0206249647384804,1.0154
21.15,1.0206600576912963,1.0154
21.155,1.0206610588121343,1.0154
21.16,1.0206414774951682,1.0154
21.165,1.020636146864734,1.0154
21.17,1.0206674155013664,1.0154
21.175,1.0206985701781903,1.0154
21.18,1.0206929354563419,1.0154
21.185,1.0206729908955456,1.0154
21.19,1.0206730628797533,1.0154
21.195,1.0207069003779246,1.0154
21.2,1.0207328334314085,1.0154
21.205,1.0207214772878277,1.0154
21.21,1.0207016467831143,1.0154
21.215,1.0207073649662888,1.0154
21.22,1.0207417933117664,1.0154
21.225,1.0207605842101732,1.0154
21.23,1.0207444789250517,1.0154
21.235,1.0207258777868613,1.0154
21.24,1.0207384134223791,1.0154
21.245,1.020772521111554,1.0154
21.25,1.0207827640951228,1.0154
21.255,1.020762908127731,1.0154
21.26,1.0207462813583443,1.0154
21.265,1.0207646034437698,1.0154
21.27,1.0207967975530345,1.0154
21.275,1.0207983449570026,1.0154
21.28,1.0207763039333178,1.0154
21.285,1.020763109416386,1.0154
21.29,1.0207862061603432,1.0154
21.295,1.020814959479857,1.0154
21.3,1.0208088099656303,1.0154
21.305,1.0207852902391163,1.0154
21.31,1.0207763219421089,1.0154
21.315,1.020802806003397,1.0154
21.32,1.0208265858234902,1.0154
21.325,1.0208139595905381,1.0154
21.33,1.0207900742955658,1.0154
21.335,1.0207863688235772,1.0154
21.34,1.0208147484047925,1.0154
21.345,1.0208316371494939,1.0154
21.35,1.0208132232353195,1.0154
21.355,1.0207891334395627,1.0154
21.36,1.0207906679144323,1.0154
21.365,1.0208184310423392,1.0154
21.37,1.0208258887314552,1.0154
21.375,1.0208026784985291,1.0154
21.38,1.0207798440245144,1.0154
21.385,1.0207884282715292,1.0154
21.39,1.0208152576854095,1.0154
21.395,1.02081392726949,1.0154
21.4,1.0207883442091576,1.0154
21.405,1.0207688380097206,1.0154
21.41,1.0207840395269483,1.0154
21.415,1.0208084897277687,1.0154
21.42,1.0207996413021043,1.0154
21.425,1.0207728318325084,1.0154
21.43,1.020757871633405,1.0154
21.435,1.0207782057339232,1.0154
21.44,1.0207985610800343,1.0154
21.445,1.0207834316773199,1.0154
21.45,1.0207561392676257,1.0154
21.455,1.0207459952736464,1.0154
21.46,1.0207687950795832,1.0154
21.465,1.020782091613844,1.0154
21.47,1.0207613070445325,1.0154
21.475,1.0207343547208176,1.0154
21.48,1.0207302774210907,1.0154
21.485,1.0207540573510525,1.0154
21.49,1.020758635684035,1.0154
21.495,1.0207335892465985,1.0154
21.5,1.0207080411740168,1.0154
21.505,1.0207112120723059,1.0154
21.51,1.0207344908109481,1.0154
21.515,1.0207303195669006,1.0154
21.52,1.020702883162798,1.0154
21.525,1.02068058092877,1.0154
21.53,1.0206913945689753,1.0154
21.535,1.0207125549993765,1.0154
21.54,1.0207012811170084,1.0154
21.545,1.0206730061925668,1.0154
21.55,1.0206554316522225,1.0154
21.555,1.0206722322425206,1.0154
21.56,1.0206893934933472,1.0154
21.565,1.0206722232616645,1.0154
21.57,1.0206437626244207,1.0154
21.575,1.0206312699415307,1.0154
21.58,1.0206510667725561,1.0154
21.585,1.0206607762883055,1.0154
21.59,1.0206377901221038,1.0154
21.595,1.0206091475895551,1.0154
21.6,1.0206020931318738,1.0154
21.605,1.0206224693115868,1.0154
21.61,1.0206225643684304,1.0154
21.615,1.0205954559981318,1.0154
21.62,1.0205683409506934,1.0154
21.625,1.020568651142995,1.0154
21.63,1.020588393111987,1.0154
21.635,1.020580084585182,1.0154
21.64,1.0205509080902604,1.0154
21.645,1.0205272401076784,1.0154
21.65,1.020535619518106,1.0154
21.655,1.0205530003008152,1.0154
21.66,1.0205379630978724,1.0154
21.665,1.0205080409186822,1.0154
21.67,1.020489280253653,1.0154
21.675,1.0205041927987395,1.0154
21.68,1.0205175979766488,1.0154
21.685,1.0204980735768348,1.0154
21.69,1.0204693245429073,1.0154
21.695,1.0204569233706173,1.0154
21.7,1.020475678597379,1.0154
21.705,1.0204817195240838,1.0154
21.71,1.0204580135989385,1.0154
21.715,1.0204306182122245,1.0154
21.72,1.0204251239910236,1.0154
21.725,1.0204451459705202,1.0154
21.73,1.020442456951921,1.0154
21.735,1.0204162183360348,1.0154
21.74,1.0203917613804803,1.0154
21.745,1.0203949005891408,1.0154
21.75,1.0204145680785734,1.0154
21.755,1.020404897681607,1.0154
21.76,1.0203776225804244,1.0154
21.765,1.020357311230164,1.0154
21.77,1.0203686361202435,1.0154
21.775,1.0203853200638593,1.0154
21.78,1.0203698203397462,1.0154
21.785,1.0203423262404043,1.0154
21.79,1.0203270993129265,1.0154
21.795,1.0203439425104865,1.0154
21.8,1.0203547011775553,1.0154
21.805,1.0203346993183797,1.0154
21.81,1.0203081907941485,1.0154
21.815,1.0202991244888877,1.0154
21.82,1.020318647568432,1.0154
21.825,1.0203203742148765,1.0154
21.83,1.0202963091725044,1.0154
21.835,1.0202708187123741,1.0154
21.84,1.0202680539931204,1.0154
21.845,1.0202868852938005,1.0154
21.85,1.0202795120863468,1.0154
21.855,1.0202524314080264,1.0154
21.86,1.0202291797843335,1.0154
21.865,1.020234380935688,1.0154
21.87,1.0202506751911025,1.0154
21.875,1.0202363023000363,1.0154
21.88,1.0202078924694582,1.0154
21.885,1.020188539617032,1.0154
21.89,1.0202004932587136,1.0154
21.895,1.0202117151749135,1.0154
21.9,1.0201921406835983,1.0154
21.905,1.0201641285696375,1.0154
21.91,1.0201504784304336,1.0154
21.915,1.0201669070861463,1.0154
21.92,1.0201704615213656,1.0154
21.925,1.0201471122440076,1.0154
21.93,1.0201202842632628,1.0154
21.935,1.0201129145950623,1.0154
21.94,1.0201302835450679,1.0154
21.945,1.020124639676979,1.0154
21.95,1.0200981727091605,1.0154
21.955,1.0200735098666,1.0154
21.96,1.0200738817020212,1.0154
21.965,1.0200899969326065,1.0154
21.97,1.0200772588395894,1.0154
21.975,1.0200493727542095,1.0154
21.98,1.0200282507114369,1.0154
21.985,1.0200365991199087,1.0154
21.99,1.0200485150657905,1.0154
21.995,1.0200300512333353,1.0154
22.0,1.0200017712227274,1.0154
22.005000000000003,1.0199853267556533,1.0154
22.009999999999998,1.019999071678099,1.0154
22.015,1.020003906912084,1.0154
22.020000000000003,1.0199814776904113,1.0154
22.025,1.0199545095797713,1.0154
22.03,1.0199447185297021,1.0154
22.034999999999997,1.0199617562278307,1.0154
22.04,1.0199589350641594,1.0154
22.045,1.0199349704241714,1.0154
22.049999999999997,1.0199114096867992,1.0154
22.055,1.0199101234211438,1.0154
22.060000000000002,1.0199273876811807,1.0154
22.064999999999998,1.019917387228106,1.0154
22.07,1.0198913738192261,1.0154
22.075000000000003,1.0198703940687088,1.0154
22.08,1.019876773558274,1.0154
22.085,1.0198898771998155,1.0154
22.090000000000003,1.0198732397609989,1.0154
22.095,1.019845960279133,1.0154
22.1,1.0198286330601458,1.0154
22.104999999999997,1.019840737077458,1.0154
22.11,1.0198466710691048,1.0154
22.115000000000002,1.0198252793712823,1.0154
22.119999999999997,1.0197982797486274,1.0154
22.125,1.0197862336193935,1.0154
22.130000000000003,1.0198013537527395,1.0154
22.134999999999998,1.0197984979728498,1.0154
22.14,1.0197740604690653,1.0154
22.145000000000003,1.0197488893310418,1.0154
22.15,1.0197439099692973,1.0154
22.155,1.0197593502420386,1.0154
22.159999999999997,1.0197491398135115,1.0154
22.165,1.019723022199963,1.0154
22.17,1.01970106702356,1.0154
22.174999999999997,1.0197048123557464,1.0154
22.18,1.0197179663120324,1.0154
22.185000000000002,1.0197025338559544,1.0154
22.189999999999998,1.0196763128180362,1.0154
22.195,1.0196589394271276,1.0154
22.200000000000003,1.0196702440147993,1.0154
22.205,1.0196773425323007,1.0154
22.21,1.0196574550331585,1.0154
22.215000000000003,1.0196316010202315,1.0154
22.22,1.0196194772531002,1.0154
22.225,1.0196347958428436,1.0154
22.229999999999997,1.0196336830639696,1.0154
22.235,1.0196114262408102,1.0154
22.240000000000002,1.0195879709127669,1.0154
22.244999999999997,1.0195831055087432,1.0154
22.25,1.0195993305674476,1.0154
22.255000000000003,1.0195908725636023,1.0154
22.259999999999998,1.0195666186574361,1.0154
22.265,1.019545880864905,1.0154
22.270000000000003,1.0195492179462247,1.0154
22.275,1.0195633231530123,1.0154
22.28,1.019549659582308,1.0154
22.284999999999997,1.0195252384740008,1.0154
22.29,1.019508783893201,1.0154
22.295,1.0195199607510521,1.0154
22.299999999999997,1.0195278530980558,1.0154
22.305,1.0195094520748997,1.0154
22.310000000000002,1.019484850322298,1.0154
22.314999999999998,1.0194728150682273,1.0154
22.32,1.0194874403076934,1.0154
22.325000000000003,1.0194860221681328,1.0154
22.33,1.0194638834007286,1.0154
22.335,1.0194404327025024,1.0154
22.340000000000003,1.0194346989837983,1.0154
22.345,1.019450262278384,1.0154
22.35,1.0194417624823353,1.0154
22.354999999999997,1.0194180231168766,1.0154
22.36,1.0193974904730814,1.0154
22.365000000000002,1.019399794674197,1.0154
22.369999999999997,1.0194129953315423,1.0154
22.375,1.01939894939964,1.0154
22.380000000000003,1.019374562899705,1.0154
22.384999999999998,1.019357944667299,1.0154
22.39,1.0193684101124179,1.0154
22.395000000000003,1.019375974450415,1.0154
22.4,1.0193583491639446,1.0154
22.405,1.0193350230652454,1.0154
22.409999999999997,1.0193238538531033,1.0154
22.415,1.0193390040094816,1.0154
22.42,1.0193383553161535,1.0154
22.424999999999997,1.019318032606675,1.0154
22.43,1.0192964382411227,1.0154
22.435000000000002,1.0192916833908632,1.0154
22.439999999999998,1.0193075802207145,1.0154
22.445,1.0192996077677348,1.0154
22.450000000000003,1.0192769767134582,1.0154
22.455,1.0192573842464827,1.0154
22.46,1.019259829453123,1.0154
22.465000000000003,1.0192727784557012,1.0154
22.47,1.0192591813618876,1.0154
22.475,1.0192357598954507,1.0154
22.479999999999997,1.0192195969697808,1.0154
22.485,1.0192294936038173,1.0154
22.490000000000002,1.0192354221655449,1.0154
22.494999999999997,1.0192171793491205,1.0154
22.5,1.0191938420276072,1.0154
22.505000000000003,1.0191825977066038,1.0154
22.509999999999998,1.0191970950740032,1.0154
22.515,1.0191954352322445,1.0154
22.520000000000003,1.0191752123476727,1.0154
22.525,1.0191541476717283,1.0154
22.53,1.0191497704989188,1.0154
22.534999999999997,1.019165270988156,1.0154
22.54,1.0191569896837407,1.0154
22.545,1.0191350336511575,1.0154
22.549999999999997,1.0191163267077676,1.0154
22.555,1.0191192171723058,1.0154
22.560000000000002,1.019131207781029,1.0154
22.564999999999998,1.0191172300180142,1.0154
22.57,1.019094301000667,1.0154
22.575000000000003,1.0190790398969192,1.0154
22.58,1.0190896326054646,1.0154
22.585,1.0190948942214826,1.0154
22.590000000000003,1.019077374293249,1.0154
22.595,1.0190552754088489,1.0154
22.6,1.0190452514594308,1.0154
22.604999999999997,1.0190601535831942,1.0154
22.61,1.0190579626083462,1.0154
22.615000000000002,1.0190385120848109,1.0154
22.619999999999997,1.0190187927727599,1.0154
22.625,1.0190158028134886,1.0154
22.630000000000003,1.0190314858103644,1.0154
22.634999999999998,1.0190233017636745,1.0154
22.64,1.0190025909133211,1.0154
22.645000000000003,1.018985597826559,1.0154
22.65,1.018990313728567,1.0154
22.655,1.0190025131813392,1.0154
22.659999999999997,1.018989685206992,1.0154
22.665,1.018969095677598,1.0154
22.67,1.0189565743608333,1.0154
22.674999999999997,1.0189693562231983,1.0154
22.68,1.0189745546720845,1.0154
22.685000000000002,1.0189584399634843,1.0154
22.689999999999998,1.0189384109516164,1.0154
22.695,1.0189305593386364,1.0154
22.700000000000003,1.0189462919906376,1.0154
22.705,1.0189434759862128,1.0154
22.71,1.0189247023378043,1.0154
22.715000000000003,1.0189061965733905,1.0154
22.72,1.0189044538083865,1.0154
22.725,1.0189194690451717,1.0154
22.729999999999997,1.018910459271916,1.0154
22.735,1.018890302028654,1.0154
22.740000000000002,1.0188745487280495,1.0154
22.744999999999997,1.01888067485717,1.0154
22.75,1.01889139706709,1.0154
22.755000000000003,1.0188778033370696,1.0154
22.759999999999998,1.0188571784784493,1.0154
22.765,1.0188448999279247,1.0154
22.770000000000003,1.018857428524393,1.0154
22.775,1.0188599315429139,1.0154
22.78,1.0188429315197587,1.0154
22.784999999999997,1.0188229013212882,1.0154
22.79,1.01881535533931,1.0154
22.795,1.01882997682374,1.0154
22.799999999999997,1.0188246535232341,1.0154
22.805,1.018804833997484,1.0154
22.810000000000002,1.0187861100855058,1.0154
22.814999999999998,1.0187846752796628,1.0154
22.82,1.0187976143426123,1.0154
22.825000000000003,1.018786489575281,1.0154
22.83,1.018765558296208,1.0154
22.835,1.018749744532042,1.0154
22.840000000000003,1.0187563019208417,1.0154
22.845,1.0187642539021913,1.0154
22.85,1.0187496877457045,1.0154
22.854999999999997,1.0187295759019377,1.0154
22.86,1.0187187902642902,1.0154
22.865000000000002,1.018732378893239,1.0154
22.869999999999997,1.018733390128128,1.0154
22.875,1.0187168606249148,1.0154
22.880000000000003,1.0186984967995092,1.0154
22.884999999999998,1.0186935344475356,1.0154
22.89,1.0187092981692345,1.0154
22.895000000000003,1.0187040717533506,1.0154
22.9,1.0186861193119703,1.0154
22.905,1.018670207902018,1.0154
22.909999999999997,1.0186721491582582,1.0154
22.915,1.0186854526690048,1.0154
22.92,1.0186747836453842,1.0154
22.924999999999997,1.0186554833038803,1.0154
22.93,1.018641898103955,1.0154
22.935000000000002,1.0186509113474633,1.0154
22.939999999999998,1.0186570765027798,1.0154
22.945,1.0186425540320558,1.0154
22.950000000000003,1.01862354265978,1.0154
22.955,1.0186144610579355,1.0154
22.96,1.0186287969346322,1.0154
22.965000000000003,1.018627831283165,1.0154
22.97,1.0186111858571578,1.0154
22.975,1.0185938442296687,1.0154
22.979999999999997,1.018590597750197,1.0154
22.985,1.0186056404689137,1.0154
22.990000000000002,1.018598569795722,1.0154
22.994999999999997,1.0185802926448078,1.0154
23.0,1.0185651174644579,1.0154
23.005000000000003,1.018568894439752,1.0154
23.009999999999998,1.0185804215308518,1.0154
23.015,1.0185689859439404,1.0154
23.020000000000003,1.0185504761735236,1.0154
23.025,1.0185386363595008,1.0154
23.03,1.0185496917169847,1.0154
23.034999999999997,1.0185535387003404,1.0154
23.04,1.018538766086099,1.0154
23.045,1.0185207650994155,1.0154
23.049999999999997,1.018513471321411,1.0154
23.055,1.0185283263431124,1.0154
23.060000000000002,1.0185254153665453,1.0154
23.064999999999998,1.0185086464412227,1.0154
23.07,1.0184923565412622,1.0154
23.075000000000003,1.0184912378671263,1.0154
23.08,1.0185055513192236,1.0154
23.085,1.0184971971712669,1.0154
23.090000000000003,1.0184793512677595,1.0154
23.095,1.0184656567100618,1.0154
23.1,1.0184716742522317,1.0154
23.104999999999997,1.0184807161948304,1.0154
23.11,1.0184681896052867,1.0154
23.115000000000002,1.0184499071281377,1.0154
23.119999999999997,1.01843932188966,1.0154
23.125,1.0184515273947174,1.0154
23.130000000000003,1.0184524954823346,1.0154
23.134999999999998,1.0184368727290192,1.0154
23.14,1.0184192602919941,1.0154
23.145000000000003,1.0184133656740173,1.0154
23.15,1.0184275983790387,1.0154
23.155,1.0184219451534424,1.0154
23.159999999999997,1.0184043501242872,1.0154
23.165,1.0183884423097145,1.0154
23.17,1.0183887396996387,1.0154
23.174999999999997,1.0184006768086902,1.0154
23.18,1.0183900532462629,1.0154
23.185000000000002,1.0183715388989134,1.0154
23.189999999999998,1.01835835159389,1.0154
23.195,1.0183660946606856,1.0154
23.200000000000003,1.0183714323339441,1.0154
23.205,1.01835753583293,1.0154
23.21,1.0183395295508693,1.0154
23.215000000000003,1.0183306122466202,1.0154
23.22,1.01834408047156,1.0154
23.225,1.0183430425870739,1.0154
23.229999999999997,1.0183278648471454,1.0154
23.235,1.018312314592268,1.0154
23.240000000000002,1.0183098642090387,1.0154
23.244999999999997,1.0183250373368222,1.0154
23.25,1.018319008559393,1.0154
23.255000000000003,1.0183027598729382,1.0154
23.259999999999998,1.0182891825996128,1.0154
23.265,1.018292945026686,1.0154
23.270000000000003,1.0183036130727996,1.0154
23.275,1.0182926487738724,1.0154
23.28,1.018275436892928,1.0154
23.284999999999997,1.0182647369543192,1.0154
23.29,1.0182758833167584,1.0154
23.295,1.0182793655264808,1.0154
23.299999999999997,1.018265865206109,1.0154
23.305,1.0182496694302172,1.0154
23.310000000000002,1.0182436731389037,1.0154
23.314999999999998,1.0182586887054368,1.0154
23.32,1.0182562104842834,1.0154
23.325000000000003,1.0182413610218475,1.0154
23.33,1.0182271829206828,1.0154
23.335,1.0182274122808128,1.0154
23.340000000000003,1.018241714297983,1.0154
23.345,1.0182342094125532,1.0154
23.35,1.0182181700946566,1.0154
23.354999999999997,1.0182063171238702,1.0154
23.36,1.0182133774124216,1.0154
23.365000000000002,1.018221676988461,1.0154
23.369999999999997,1.0182104124761293,1.0154
23.375,1.0181944397477483,1.0154
23.380000000000003,1.0181862256563698,1.0154
23.384999999999998,1.0181997710441044,1.0154
23.39,1.0182011109071114,1.0154
23.395000000000003,1.0181876146149893,1.0154
23.4,1.0181726737300933,1.0154
23.405,1.0181691209552817,1.0154
23.409999999999997,1.018184251639166,1.0154
23.415,1.0181795435827994,1.0154
23.42,1.0181641847410594,1.0154
23.424999999999997,1.0181507243807613,1.0154
23.43,1.0181530407264199,1.0154
23.435000000000002,1.0181648058934103,1.0154
23.439999999999998,1.0181553146945985,1.0154
23.445,1.0181390063121347,1.0154
23.450000000000003,1.0181281110912481,1.0154
23.455,1.0181376640744735,1.0154
23.46,1.0181422718627928,1.0154
23.465000000000003,1.0181298502535887,1.0154
23.47,1.0181142898375688,1.0154
23.475,1.0181079076689368,1.0154
23.479999999999997,1.0181224387107508,1.0154
23.485,1.0181209149442443,1.0154
23.490000000000002,1.0181066566030563,1.0154
23.494999999999997,1.018092333371629,1.0154
23.5,1.0180908392421872,1.0154
23.505000000000003,1.0181046286361184,1.0154
23.509999999999998,1.0180974681122419,1.0154
23.515,1.018081604098275,1.0154
23.520000000000003,1.018069060285219,1.0154
23.525,1.018074084255647,1.0154
23.53,1.0180829021622353,1.0154
23.534999999999997,1.018072271963903,1.0154
23.54,1.018056617035074,1.0154
23.545,1.0180478597066016,1.0154
23.549999999999997,1.0180602922265833,1.0154
23.555,1.0180624807123013,1.0154
23.560000000000002,1.01805004092631,1.0154
23.564999999999998,1.0180360421629548,1.0154
23.57,1.0180325523062652,1.0154
23.575000000000003,1.018047887726407,1.0154
23.58,1.018044419833369,1.0154
23.585,1.018030402184901,1.0154
23.590000000000003,1.0180177784467548,1.0154
23.595,1.0180196404835156,1.0154
23.6,1.0180321767162106,1.0154
23.604999999999997,1.0180239882093614,1.0154
23.61,1.0180088550939768,1.0154
23.615000000000002,1.0179983760648192,1.0154
23.619999999999997,1.0180070463383626,1.0154
23.625,1.0180125868124024,1.0154
23.630000000000003,1.018001045235812,1.0154
23.634999999999998,1.0179858297414535,1.0154
23.64,1.0179787758747232,1.0154
23.645000000000003,1.0179922832091088,1.0154
23.65,1.0179909797018594,1.0154
23.655,1.017977097969607,1.0154
23.659999999999997,1.017963081024553,1.0154
23.665,1.017961289846799,1.0154
23.67,1.0179753405760037,1.0154
23.674999999999997,1.017969178832965,1.0154
23.68,1.0179543722181303,1.0154
23.685000000000002,1.0179424722597397,1.0154
23.689999999999998,1.017946829203924,1.0154
23.695,1.0179559622620242,1.0154
23.700000000000003,1.0179459148523835,1.0154
23.705,1.017930759495421,1.0154
23.71,1.0179218015330445,1.0154
23.715000000000003,1.0179332260808056,1.0154
23.72,1.0179354322123733,1.0154
23.725,1.017923231968304,1.0154
23.729999999999997,1.0179091560915552,1.0154
23.735,1.0179048729421918,1.0154
23.740000000000002,1.0179194691481759,1.0154
23.744999999999997,1.0179162790390193,1.0154
23.75,1.017902901474587,1.0154
23.755000000000003,1.017890886365962,1.0154
23.759999999999998,1.0178926162857074,1.0154
23.765,1.0179057418872899,1.0154
23.770000000000003,1.0178987949343747,1.0154
23.775,1.017885280674698,1.0154
23.78,1.0178760708654895,1.0154
23.784999999999997,1.0178850577100629,1.0154
23.79,1.017891834112353,1.0154
23.795,1.017881973904575,1.0154
23.799999999999997,1.017868452148383,1.0154
23.805,1.0178627450834696,1.0154
23.810000000000002,1.0178773978774789,1.0154
23.814999999999998,1.0178780035708468,1.0154
23.82,1.0178660907271113,1.0154
23.825000000000003,1.0178536303336636,1.0154
23.83,1.0178526101579533,1.0154
23.835,1.017867368100759,1.0154
23.840000000000003,1.0178622799274732,1.0154
23.845,1.0178485570468818,1.0154
23.85,1.0178375764296042,1.0154
23.854999999999997,1.0178421914024842,1.0154
23.86,1.0178518365547713,1.0154
23.865000000000002,1.0178426440298551,1.0154
23.869999999999997,1.0178284974687677,1.0154
23.875,1.017820331922444,1.0154
23.880000000000003,1.0178319327339156,1.0154
23.884999999999998,1.0178347018995548,1.0154
23.89,1.0178234069968009,1.0154
23.895000000000003,1.0178102693002404,1.0154
23.9,1.0178064323718832,1.0154
23.905,1.0178211938277268,1.0154
23.909999999999997,1.0178185154250443,1.0154
23.915,1.0178059158845758,1.0154
23.92,1.0177942867450593,1.0154
23.924999999999997,1.0177956126754186,1.0154
23.93,1.017807939180287,1.0154
23.935000000000002,1.0178004186856124,1.0154
23.939999999999998,1.0177862199333356,1.0154
23.945,1.0177760347876423,1.0154
23.950000000000003,1.0177833721164675,1.0154
23.955,1.0177887227937108,1.0154
23.96,1.0177780977085427,1.0154
23.965000000000003,1.0177641785447042,1.0154
23.97,1.017757817752636,1.0154
23.975,1.0177714728722997,1.0154
23.979999999999997,1.0177714438528034,1.0154
23.985,1.0177597251794184,1.0154
23.990000000000002,1.0177477737198215,1.0154
23.994999999999997,1.0177470171789604,1.0154
24.0,1.0177619201889738,1.0154
24.005000000000003,1.017757609169442,1.0154
24.009999999999998,1.01774523660423,1.0154
24.015,1.017735485868412,1.0154
24.020000000000003,1.0177408334360123,1.0154
24.025,1.0177510470928803,1.0154
24.03,1.0177431328845614,1.0154
24.034999999999997,1.0177303686433177,1.0154
24.04,1.0177231894191943,1.0154
24.045,1.0177352399731274,1.0154
24.049999999999997,1.017738407886678,1.0154
24.055,1.0177280073860107,1.0154
24.060000000000002,1.0177156673231584,1.0154
24.064999999999998,1.0177124066805825,1.0154
24.07,1.0177273260668656,1.0154
24.075000000000003,1.0177249311058554,1.0154
24.08,1.0177127751850448,1.0154
24.085,1.0177017226946359,1.0154
24.090000000000003,1.0177036620941622,1.0154
24.095,1.0177162610526274,1.0154
24.1,1.0177096002461288,1.0154
24.104999999999997,1.0176965196369039,1.0154
24.11,1.0176876222018616,1.0154
24.115000000000002,1.0176960825703198,1.0154
24.119999999999997,1.017701948203461,1.0154
24.125,1.017692212284986,1.0154
24.130000000000003,1.01767922541539,1.0154
24.134999999999998,1.0176735683567504,1.0154
24.14,1.0176872799035688,1.0154
24.145000000000003,1.0176867876235647,1.0154
24.15,1.0176748489815577,1.0154
24.155,1.017662777863177,1.0154
24.159999999999997,1.0176616764890343,1.0154
24.165,1.0176753960838472,1.0154
24.17,1.017669808389178,1.0154
24.174999999999997,1.0176565082503202,1.0154
24.18,1.0176459988077393,1.0154
24.185000000000002,1.0176504650496325,1.0154
24.189999999999998,1.0176587346776453,1.0154
24.195,1.0176496537849755,1.0154
24.200000000000003,1.0176363843903913,1.0154
24.205,1.017628999184081,1.0154
24.21,1.0176405642367408,1.0154
24.215000000000003,1.017642583247031,1.0154
24.22,1.017631829193261,1.0154
24.225,1.017619790352042,1.0154
24.229999999999997,1.0176168592322652,1.0154
24.235,1.0176314067541739,1.0154
24.240000000000002,1.017628490244739,1.0154
24.244999999999997,1.0176166233126926,1.0154
24.25,1.0176062910158674,1.0154
24.255000000000003,1.017608664634096,1.0154
24.259999999999998,1.0176204497230008,1.0154
24.265,1.0176133982027884,1.0154
24.270000000000003,1.0176007309446846,1.0154
24.275,1.0175923164206113,1.0154
24.28,1.0176008578386988,1.0154
24.284999999999997,1.0176054941708024,1.0154
24.29,1.017595525278581,1.0154
24.295,1.0175828790776391,1.0154
24.299999999999997,1.0175775857348177,1.0154
24.305,1.0175911359323737,1.0154
24.310000000000002,1.0175902537626138,1.0154
24.314999999999998,1.0175790051884097,1.0154
24.32,1.0175677488772923,1.0154
24.325000000000003,1.0175673055040022,1.0154
24.33,1.0175807447537113,1.0154
24.335,1.0175754913159647,1.0154
24.340000000000003,1.0175632292900338,1.0154
24.345,1.01755374673512,1.0154
24.35,1.0175591646050512,1.0154
24.354999999999997,1.0175670317334504,1.0154
24.36,1.0175585856190446,1.0154
24.365000000000002,1.017546055489896,1.0154
24.369999999999997,1.0175392656893654,1.0154
24.375,1.0175512027550164,1.0154
24.380000000000003,1.0175527884737807,1.0154
24.384999999999998,1.0175422909022553,1.0154
24.39,1.0175305399023087,1.0154
24.395000000000003,1.0175279227953586,1.0154
24.4,1.0175421614398341,1.0154
24.405,1.0175388826476128,1.0154
24.409999999999997,1.0175271023228507,1.0154
24.415,1.0175168622307198,1.0154
24.42,1.0175195537864268,1.0154
24.424999999999997,1.0175304599502557,1.0154
24.43,1.0175233022485526,1.0154
24.435000000000002,1.017510884180499,1.0154
24.439999999999998,1.0175029931205406,1.0154
24.445,1.0175125447352296,1.0154
24.450000000000003,1.0175170050068842,1.0154
24.455,1.0175076319803307,1.0154
24.46,1.0174958641191436,1.0154
24.465000000000003,1.0174916545023953,1.0154
24.47,1.0175058282404608,1.0154
24.475,1.0175046723788326,1.0154
24.479999999999997,1.017493602889565,1.0154
24.485,1.0174829757034467,1.0154
24.490000000000002,1.0174834597618863,1.0154
24.494999999999997,1.0174965713137525,1.0154
24.5,1.0174909378136265,1.0154
24.505000000000003,1.0174787378619272,1.0154
24.509999999999998,1.0174696751267955,1.0154
24.515,1.0174757500054044,1.0154
24.520000000000003,1.017482437959713,1.0154
24.525,1.0174734443465472,1.0154
24.53,1.0174609622468327,1.0154
24.534999999999997,1.0174546727763596,1.0154
24.54,1.017467060485879,1.0154
24.545,1.0174677088525168,1.0154
24.549999999999997,1.0174569311719337,1.0154
24.555,1.0174454788523546,1.0154
24.560000000000002,1.0174435036151652,1.0154
24.564999999999998,1.0174573405554261,1.0154
24.57,1.0174531670599183,1.0154
24.575000000000003,1.0174412391593826,1.0154
24.58,1.0174314028227287,1.0154
24.585,1.0174348601400656,1.0154
24.590000000000003,1.0174446301567686,1.0154
24.595,1.0174369766986229,1.0154
24.6,1.017424757986529,1.0154
24.604999999999997,1.0174174767579467,1.0154
24.61,1.0174279539860527,1.0154
24.615000000000002,1.0174314582264363,1.0154
24.619999999999997,1.017421931348316,1.0154
24.625,1.0174106218466052,1.0154
24.630000000000003,1.0174074068981542,1.0154
24.634999999999998,1.0174219722169418,1.0154
24.64,1.0174204106764764,1.0154
24.645000000000003,1.017409508997529,1.0154
24.65,1.017399443046926,1.0154
24.655,1.017400835456172,1.0154
24.659999999999997,1.0174131586248887,1.0154
24.665,1.0174069795009115,1.0154
24.67,1.0173948325361477,1.0154
24.674999999999997,1.0173863480598058,1.0154
24.68,1.0173935979169713,1.0154
24.685000000000002,1.017399331112631,1.0154
24.689999999999998,1.0173903152886385,1.0154
24.695,1.0173782297316154,1.0154
24.700000000000003,1.017372702737437,1.0154
24.705,1.0173856233707488,1.0154
24.71,1.0173854762721322,1.0154
24.715000000000003,1.017374600721678,1.0154
24.72,1.0173634552122772,1.0154
24.725,1.0173623311606586,1.0154
24.729999999999997,1.0173759764532653,1.0154
24.735,1.0173715259010636,1.0154
24.740000000000002,1.0173597519036464,1.0154
24.744999999999997,1.0173503597266012,1.0154
24.75,1.0173548349061894,1.0154
24.755000000000003,1.0173635400278123,1.0154
24.759999999999998,1.0173558615292204,1.0154
24.765,1.0173439092217411,1.0154
24.770000000000003,1.0173372335484094,1.0154
24.775,1.0173486659290751,1.0154
24.78,1.0173514330776083,1.0154
24.784999999999997,1.0173420477430897,1.0154
24.79,1.0173311086828323,1.0154
24.795,1.0173285254481679,1.0154
24.799999999999997,1.01734303834604,1.0154
24.805,1.0173409239883984,1.0154
24.810000000000002,1.017330246779843,1.0154
24.814999999999998,1.0173207388252794,1.0154
24.82,1.0173233839665645,1.0154
24.825000000000003,1.017335400608593,1.0154
24.83,1.0173297684099327,1.0154
24.835,1.0173187081825683,1.0154
24.840000000000003,1.0173115662710521,1.0154
24.845,1.0173208173616353,1.0154
24.85,1.017326570196766,1.0154
24.854999999999997,1.017318722967328,1.0154
24.86,1.0173082182774693,1.0154
24.865000000000002,1.017304462275678,1.0154
24.869999999999997,1.0173188042059202,1.0154
24.875,1.0173190639872014,1.0154
24.880000000000003,1.0173095127482317,1.0154
24.884999999999998,1.01729982960915,1.0154
24.89,1.0173002255653072,1.0154
24.895000000000003,1.0173136826179379,1.0154
24.9,1.017309447213171,1.0154
24.905,1.0172988104618064,1.0154
24.909999999999997,1.0172908734223265,1.0154
24.915,1.017297077347648,1.0154
24.92,1.0173048607402462,1.0154
24.924999999999997,1.01729762157635,1.0154
24.93,1.0172867551286033,1.0154
24.935000000000002,1.0172813574837645,1.0154
24.939999999999998,1.0172937937421058,1.0154
24.945,1.0172955117496942,1.0154
24.950000000000003,1.0172862551296487,1.0154
24.955,1.0172760241163592,1.0154
24.96,1.0172744283675035,1.0154
24.965000000000003,1.0172884229984396,1.0154
24.97,1.017285244626855,1.0154
24.975,1.0172745516681116,1.0154
24.979999999999997,1.0172655016632912,1.0154
24.985,1.0172687898151185,1.0154
24.990000000000002,1.0172786299265144,1.0154
24.994999999999997,1.0172717492615362,1.0154
25.0,1.0172603602932613,1.0154
25.005000000000003,1.0172533370716728,1.0154
25.009999999999998,1.0172629791443546,1.0154
25.015,1.0172662375528607,1.0154
25.020000000000003,1.0172570541852937,1.0154
25.025,1.017246075469535,1.0154
25.03,1.0172424667259297,1.0154
25.034999999999997,1.017256088405721,1.0154
25.04,1.0172542267070577,1.0154
25.045,1.0172435810776665,1.0154
25.049999999999997,1.0172337371667632,1.0154
25.055,1.0172347271802444,1.0154
25.060000000000002,1.017246670009198,1.0154
25.064999999999998,1.0172409478499023,1.0154
25.07,1.0172296465892676,1.0154
25.075000000000003,1.0172217304549942,1.0154
25.08,1.0172289390836282,1.0154
25.085,1.0172351097541195,1.0154
25.090000000000003,1.017227447388529,1.0154
25.095,1.01721698380513,1.0154
25.1,1.0172126332086666,1.0154
25.104999999999997,1.0172261626830594,1.0154
25.11,1.0172270992888923,1.0154
25.115000000000002,1.0172179287252372,1.0154
25.119999999999997,1.017208434234318,1.0154
25.125,1.0172082134433855,1.0154
25.130000000000003,1.0172222089640626,1.0154
25.134999999999998,1.0172187014005247,1.0154
25.14,1.0172084242908817,1.0154
25.145000000000003,1.017200416385918,1.0154
25.15,1.0172055022614164,1.0154
25.155,1.017214346108066,1.0154
25.159999999999997,1.0172076217735964,1.0154
25.165,1.017196924206528,1.0154
25.17,1.017191154320572,1.0154
25.174999999999997,1.0172025953531632,1.0154
25.18,1.0172050573703943,1.0154
25.185000000000002,1.0171960544542138,1.0154
25.189999999999998,1.0171856794327292,1.0154
25.195,1.0171832681255353,1.0154
25.200000000000003,1.0171971148981107,1.0154
25.205,1.0171944134979438,1.0154
25.21,1.0171837538130233,1.0154
25.215000000000003,1.0171742898977993,1.0154
25.22,1.0171763534941918,1.0154
25.225,1.0171868994084845,1.0154
25.229999999999997,1.0171803026892425,1.0154
25.235,1.0171687932567526,1.0154
25.240000000000002,1.0171611908133662,1.0154
25.244999999999997,1.0171694381717122,1.0154
25.25,1.01717359506529,1.0154
25.255000000000003,1.017164783974483,1.0154
25.259999999999998,1.017153755898644,1.0154
25.265,1.0171495784617963,1.0154
25.270000000000003,1.0171630312382518,1.0154
25.275,1.0171622973562588,1.0154
25.28,1.0171523110846217,1.0154
25.284999999999997,1.0171426633323601,1.0154
25.29,1.0171433693392502,1.0154
25.295,1.017156663276059,1.0154
25.299999999999997,1.0171525819098914,1.0154
25.305,1.017142395349637,1.0154
25.310000000000002,1.0171349421643059,1.0154
25.314999999999998,1.0171416438403973,1.0154
25.32,1.0171493574665522,1.0154
25.325000000000003,1.017142816566426,1.0154
25.33,1.017132914898245,1.0154
25.335,1.0171282737756688,1.0154
25.340000000000003,1.0171411256674976,1.0154
25.345,1.017142853543622,1.0154
25.35,1.0171341284987714,1.0154
25.354999999999997,1.01712455426403,1.0154
25.36,1.0171233916725926,1.0154
25.365000000000002,1.0171372170858688,1.0154
25.369999999999997,1.0171341318291724,1.0154
25.375,1.0171240643797543,1.0154
25.380000000000003,1.0171157497726222,1.0154
25.384999999999998,1.0171195677610823,1.0154
25.39,1.0171289875122287,1.0154
25.395000000000003,1.0171227548940571,1.0154
25.4,1.017112617581837,1.0154
25.405,1.0171070506252446,1.0154
25.409999999999997,1.0171179091024454,1.0154
25.415,1.017121372642264,1.0154
25.42,1.0171130583029893,1.0154
25.424999999999997,1.017103184146333,1.0154
25.43,1.0171006827057953,1.0154
25.435000000000002,1.0171147591302223,1.0154
25.439999999999998,1.0171129773260625,1.0154
25.445,1.0171029387522588,1.0154
25.450000000000003,1.0170939075964243,1.0154
25.455,1.017095816405012,1.0154
25.46,1.0171075871123794,1.0154
25.465000000000003,1.0171020309460168,1.0154
25.47,1.0170912239242111,1.0154
25.475,1.0170840389923024,1.0154
25.479999999999997,1.0170919204424214,1.0154
25.485,1.0170974200908574,1.0154
25.490000000000002,1.0170895150847035,1.0154
25.494999999999997,1.0170789707761803,1.0154
25.5,1.017074876106387,1.0154
25.505000000000003,1.0170885244924919,1.0154
25.509999999999998,1.0170891134775515,1.0154
25.515,1.0170800733599992,1.0154
25.520000000000003,1.017070728089937,1.0154
25.525,1.0170707511191712,1.0154
25.53,1.0170841980907155,1.0154
25.534999999999997,1.0170804922838002,1.0154
25.54,1.01707043813881,1.0154
25.545,1.0170624228474385,1.0154
25.549999999999997,1.0170673556136014,1.0154
25.555,1.0170746487823883,1.0154
25.560000000000002,1.0170673301803055,1.0154
25.564999999999998,1.017056448906657,1.0154
25.57,1.0170503405006979,1.0154
25.575000000000003,1.0170611491093677,1.0154
25.58,1.017062112768393,1.0154
25.585,1.0170525955426597,1.0154
25.590000000000003,1.0170422071410778,1.0154
25.595,1.0170397777952733,1.0154
25.6,1.017052692128083,1.0154
25.604999999999997,1.0170490813022737,1.0154
25.61,1.017038432593573,1.0154
25.615000000000002,1.0170295119703463,1.0154
25.619999999999997,1.0170323050734404,1.0154
25.625,1.0170419314550423,1.0154
25.630000000000003,1.0170353667007608,1.0154
25.634999999999998,1.017024683839044,1.0154
25.64,1.0170185631568496,1.0154
25.645000000000003,1.017028530222316,1.0154
25.65,1.0170326569346342,1.0154
25.655,1.0170245392378932,1.0154
25.659999999999997,1.0170144486096324,1.0154
25.665,1.0170114767561902,1.0154
25.67,1.0170255022140013,1.0154
25.674999999999997,1.017024555066141,1.0154
25.68,1.0170149782577778,1.0154
25.685000000000002,1.0170059590352636,1.0154
25.689999999999998,1.0170074302372045,1.0154
25.695,1.0170200633533697,1.0154
25.700000000000003,1.017015646145956,1.0154
25.705,1.0170057035097095,1.0154
25.71,1.0169987554677842,1.0154
25.715000000000003,1.0170061346792432,1.0154
25.72,1.0170127948436363,1.0154
25.725,1.0170061630487366,1.0154
25.729999999999997,1.0169966460504782,1.0154
25.735,1.0169927599361115,1.0154
25.740000000000002,1.0170061553665066,1.0154
25.744999999999997,1.0170076258849665,1.0154
25.75,1.0169997733024583,1.0154
25.755000000000003,1.0169914476202881,1.0154
25.759999999999998,1.0169916938580936,1.0154
25.765,1.0170054692710226,1.0154
25.770000000000003,1.0170021901561181,1.0154
25.775,1.0169926216516365,1.0154
25.78,1.0169851144257303,1.0154
25.784999999999997,1.01698986197302,1.0154
25.79,1.016997828501312,1.0154
25.795,1.0169907309465565,1.0154
25.799999999999997,1.0169800424097462,1.0154
25.805,1.0169741997396329,1.0154
25.810000000000002,1.016984894283437,1.0154
25.814999999999998,1.0169866353386094,1.0154
25.82,1.016977445118908,1.0154
25.825000000000003,1.016967180988476,1.0154
25.83,1.016964949860448,1.0154
25.835,1.0169787009966025,1.0154
25.840000000000003,1.0169763349401064,1.0154
25.845,1.0169664605431448,1.0154
25.85,1.016957941367728,1.0154
25.854999999999997,1.0169610138795524,1.0154
25.86,1.0169723270760238,1.0154
25.865000000000002,1.016967366519266,1.0154
25.869999999999997,1.0169577877210787,1.0154
25.875,1.0169519715734492,1.0154
25.880000000000003,1.0169617631986294,1.0154
25.884999999999998,1.0169675013273782,1.0154
25.89,1.0169611947309232,1.0154
25.895000000000003,1.0169526081740057,1.0154
25.9,1.0169503493405765,1.0154
25.905,1.0169649354556858,1.0154
25.909999999999997,1.0169655178090244,1.0154
25.915,1.0169576627833357,1.0154
25.92,1.0169500392550122,1.0154
25.924999999999997,1.0169520486278374,1.0154
25.93,1.016965462415797,1.0154
25.935000000000002,1.016961939698571,1.0154
25.939999999999998,1.0169530664854587,1.0154
25.945,1.0169470417558208,1.0154
25.950000000000003,1.0169544644829942,1.0154
25.955,1.0169617014977634,1.0154
25.96,1.0169552272119038,1.0154
25.965000000000003,1.016945834131857,1.0154
25.97,1.0169420043321358,1.0154
25.975,1.0169550773905325,1.0154
25.979999999999997,1.0169564827039357,1.0154
25.985,1.0169479417924092,1.0154
25.990000000000002,1.016938887805401,1.0154
25.994999999999997,1.0169384987440648,1.0154
26.0,1.016952300860293,1.0154
26.005000000000003,1.016949037447252,1.0154
26.009999999999998,1.0169389573093408,1.0154
26.015,1.0169306366712274,1.0154
26.020000000000003,1.016934478927975,1.0154
26.025,1.0169428605364976,1.0154
26.03,1.016936071025494,1.0154
26.034999999999997,1.0169253459948115,1.0154
26.04,1.0169191055530458,1.0154
26.045,1.0169292974205997,1.0154
26.049999999999997,1.0169317826443487,1.0154
26.055,1.0169234399805027,1.0154
26.060000000000002,1.0169137620227382,1.0154
26.064999999999998,1.016911521711082,1.0154
26.07,1.0169253872773256,1.0154
26.075000000000003,1.0169238244039165,1.0154
26.08,1.0169150028827105,1.0154
26.085,1.0169072855415762,1.0154
26.090000000000003,1.01691042496988,1.0154
26.095,1.0169222650588414,1.0154
26.1,1.0169178909854124,1.0154
26.104999999999997,1.0169090973671917,1.0154
26.11,1.0169040423490816,1.0154
26.115000000000002,1.0169138947227525,1.0154
26.119999999999997,1.0169200981842408,1.0154
26.125,1.0169139947058485,1.0154
26.130000000000003,1.0169057935927164,1.0154
26.134999999999998,1.0169040023721785,1.0154
26.14,1.0169189654775732,1.0154
26.145000000000003,1.016920079611772,1.0154
26.15,1.0169122907887043,1.0154
26.155,1.0169045863968642,1.0154
26.159999999999997,1.016906415710796,1.0154
26.165,1.0169202662155248,1.0154
26.17,1.0169170831953436,1.0154
26.174999999999997,1.0169079701893158,1.0154
26.18,1.0169013029138319,1.0154
26.185000000000002,1.0169078313510989,1.0154
26.189999999999998,1.0169150873711363,1.0154
26.195,1.016908528362856,1.0154
26.200000000000003,1.0168986325373046,1.0154
26.205,1.0168937928665207,1.0154
26.21,1.0169057429430022,1.0154
26.215000000000003,1.0169068326381066,1.0154
26.22,1.0168981653311298,1.0154
26.225,1.0168887836953973,1.0154
26.229999999999997,1.016887527335687,1.0154
26.235,1.016900720385731,1.0154
26.240000000000002,1.0168973975355569,1.0154
26.244999999999997,1.0168875250721674,1.0154
26.25,1.016879558784496,1.0154
26.255000000000003,1.0168833660071313,1.0154
26.259999999999998,1.0168922878621525,1.0154
26.265,1.0168860650300868,1.0154
26.270000000000003,1.0168760191049322,1.0154
26.275,1.0168704853149355,1.0154
26.28,1.0168810500462848,1.0154
26.284999999999997,1.0168844058303013,1.0154
26.29,1.0168766847547082,1.0154
26.295,1.0168675623201135,1.0154
26.299999999999997,1.0168657266953283,1.0154
26.305,1.016880281950912,1.0154
26.310000000000002,1.0168795363366474,1.0154
26.314999999999998,1.0168710800016931,1.0154
26.32,1.016863571926532,1.0154
26.325000000000003,1.0168666463626996,1.0154
26.33,1.0168790827729737,1.0154
26.335,1.0168752079407024,1.0154
26.340000000000003,1.0168665109225254,1.0154
26.345,1.016861125591494,1.0154
26.35,1.0168702504575495,1.0154
26.354999999999997,1.0168765440273664,1.0154
26.36,1.0168705631113164,1.0154
26.365000000000002,1.0168622364158617,1.0154
26.369999999999997,1.0168599291074134,1.0154
26.375,1.0168744997549073,1.0154
26.380000000000003,1.0168758404636475,1.0154
26.384999999999998,1.016868487061704,1.0154
26.39,1.016861271062552,1.0154
26.395000000000003,1.0168633055430254,1.0154
26.4,1.0168775699356354,1.0154
26.405,1.016874948920491,1.0154
26.409999999999997,1.016866463755847,1.0154
26.415,1.0168603201324258,1.0154
26.42,1.0168668460910286,1.0154
26.424999999999997,1.0168744298458814,1.0154
26.43,1.016868013678609,1.0154
26.435000000000002,1.0168583121483636,1.0154
26.439999999999998,1.0168535612685279,1.0154
26.445,1.0168654849763994,1.0154
26.450000000000003,1.0168669188693353,1.0154
26.455,1.0168582379713427,1.0154
26.46,1.0168487041695147,1.0154
26.465000000000003,1.0168471113080444,1.0154
26.47,1.0168601876567411,1.0154
26.475,1.0168569043920594,1.0154
26.479999999999997,1.0168467777096155,1.0154
26.485,1.0168382049326332,1.0154
26.490000000000002,1.0168411380447093,1.0154
26.494999999999997,1.0168496980261967,1.0154
26.5,1.0168430758881906,1.0154
26.505000000000003,1.0168324781002218,1.0154
26.509999999999998,1.0168260007888121,1.0154
26.515,1.0168353214303927,1.0154
26.520000000000003,1.0168380085735766,1.0154
26.525,1.0168295558305656,1.0154
26.53,1.0168195699519045,1.0154
26.534999999999997,1.0168165902684465,1.0154
26.54,1.016829851860676,1.0154
26.545,1.0168280482063208,1.0154
26.549999999999997,1.0168184641568296,1.0154
26.555,1.0168096914655615,1.0154
26.560000000000002,1.0168110808241047,1.0154
26.564999999999998,1.0168220521574203,1.0154
26.57,1.0168166603828612,1.0154
26.575000000000003,1.016806431370222,1.0154
26.58,1.016799506469398,1.0154
26.585,1.0168068143086468,1.0154
26.590000000000003,1.0168118041149061,1.0154
26.595,1.0168044794602114,1.0154
26.6,1.016794909118169,1.0154
26.604999999999997,1.0167914133179616,1.0154
26.61,1.0168049147533693,1.0154
26.615000000000002,1.0168056217214603,1.0154
26.619999999999997,1.016797658722307,1.0154
26.625,1.0167897720241688,1.0154
26.630000000000003,1.0167909579072236,1.0154
26.634999999999998,1.016804868321737,1.0154
26.64,1.016802161328973,1.0154
26.645000000000003,1.0167936472473413,1.0154
26.65,1.0167874993562842,1.0154
26.655,1.016794145032285,1.0154
26.659999999999997,1.0168026735970819,1.0154
26.665,1.0167974215478233,1.0154
26.67,1.0167889899352858,1.0154
26.674999999999997,1.0167855950210933,1.0154
26.68,1.0167989637038826,1.0154
26.685000000000002,1.0168023967588378,1.0154
26.689999999999998,1.0167957897716988,1.0154
26.695,1.016788322297993,1.0154
26.700000000000003,1.016788590949537,1.0154
26.705,1.0168036467563504,1.0154
26.71,1.0168025049582228,1.0154
26.715000000000003,1.0167945028651304,1.0154
26.72,1.016788005570609,1.0154
26.725,1.0167927973187234,1.0154
26.729999999999997,1.0168034795598329,1.0154
26.735,1.0167989011529595,1.0154
26.740000000000002,1.0167902996072273,1.0154
26.744999999999997,1.0167857276218528,1.0154
26.75,1.016796673983149,1.0154
26.755000000000003,1.0168012871839558,1.0154
26.759999999999998,1.01679460396186,1.0154
26.765,1.016786320474779,1.0154
26.770000000000003,1.0167847606007314,1.0154
26.775,1.016799321350847,1.0154
26.78,1.016798988921086,1.0154
26.784999999999997,1.0167907070547058,1.0154
26.79,1.0167830172909094,1.0154
26.795,1.0167852808234377,1.0154
26.799999999999997,1.0167972930541382,1.0154
26.805,1.0167929661458794,1.0154
26.810000000000002,1.0167837027391804,1.0154
26.814999999999998,1.0167775126854601,1.0154
26.82,1.0167853542583685,1.0154
26.825000000000003,1.0167912136958568,1.0154
26.83,1.0167846737998996,1.0154
26.835,1.016775742550316,1.0154
26.840000000000003,1.0167725302178574,1.0154
26.845,1.016785989515603,1.0154
26.85,1.0167868590759488,1.0154
26.854999999999997,1.0167789288778502,1.0154
26.86,1.0167709134804648,1.0154
26.865000000000002,1.0167716882722917,1.0154
26.869999999999997,1.0167850756531474,1.0154
26.875,1.0167816774029308,1.0154
26.880000000000003,1.0167724715747053,1.0154
26.884999999999998,1.0167655825077033,1.0154
26.89,1.016771245782931,1.0154
26.895000000000003,1.016779008522835,1.0154
26.9,1.0167728180095614,1.0154
26.905,1.0167633635048436,1.0154
26.909999999999997,1.016758737519282,1.0154
26.915,1.0167705718998776,1.0154
26.92,1.016772728847486,1.0154
26.924999999999997,1.0167647983269,1.0154
26.93,1.0167557703452157,1.0154
26.935000000000002,1.016754403033076,1.0154
26.939999999999998,1.0167679540093322,1.0154
26.945,1.0167655084943967,1.0154
26.950000000000003,1.0167563292039608,1.0154
26.955,1.016748647435762,1.0154
26.96,1.0167520449293828,1.0154
26.965000000000003,1.0167618079419423,1.0154
26.97,1.0167564012763963,1.0154
26.975,1.0167470037047561,1.0154
26.979999999999997,1.0167416073695867,1.0154
26.985,1.0167514876888997,1.0154
26.990000000000002,1.016755379274127,1.0154
26.994999999999997,1.0167482149724492,1.0154
27.0,1.0167394773033491,1.0154
27.005000000000003,1.016737560908051,1.0154
27.009999999999998,1.0167518997432075,1.0154
27.015,1.0167514614349644,1.0154
27.020000000000003,1.0167432007637713,1.0154
27.025,1.0167357435085511,1.0154
27.03,1.0167383504120393,1.0154
27.034999999999997,1.016750964755997,1.0154
27.04,1.0167472274415055,1.0154
27.045,1.0167383484361594,1.0154
27.049999999999997,1.0167325426743659,1.0154
27.055,1.0167406326711736,1.0154
27.060000000000002,1.0167468646595688,1.0154
27.064999999999998,1.0167405506749507,1.0154
27.07,1.016731669465067,1.0154
27.075000000000003,1.0167282148211525,1.0154
27.08,1.0167414246896536,1.0154
27.085,1.0167420824028732,1.0154
27.090000000000003,1.0167338644843964,1.0154
27.095,1.0167255262992967,1.0154
27.1,1.0167257351259043,1.0154
27.104999999999997,1.0167385103748752,1.0154
27.11,1.0167347024960196,1.0154
27.115000000000002,1.016725047474706,1.0154
27.119999999999997,1.0167176434775373,1.0154
27.125,1.0167226196163839,1.0154
27.130000000000003,1.0167298258952666,1.0154
27.134999999999998,1.0167230658317685,1.0154
27.14,1.016713134122707,1.0154
27.145000000000003,1.0167080887636801,1.0154
27.15,1.016719555988327,1.0154
27.155,1.0167215557997138,1.0154
27.159999999999997,1.01671346173018,1.0154
27.165,1.0167045168255984,1.0154
27.17,1.0167033923675224,1.0154
27.174999999999997,1.0167173900358877,1.0154
27.18,1.0167156261481998,1.0154
27.185000000000002,1.0167072502617083,1.0154
27.189999999999998,1.0167002848373903,1.0154
27.195,1.0167045192215538,1.0154
27.200000000000003,1.016715424412099,1.0154
27.205,1.0167112371249623,1.0154
27.21,1.0167031145916723,1.0154
27.215000000000003,1.016698854823068,1.0154
27.22,1.0167096544687617,1.0154
27.225,1.0167147285245486,1.0154
27.229999999999997,1.016708781428328,1.0154
27.235,1.0167012345153634,1.0154
27.240000000000002,1.0167002944326795,1.0154
27.244999999999997,1.0167153884732707,1.0154
27.25,1.0167156489164328,1.0154
27.255000000000003,1.0167080442668635,1.0154
27.259999999999998,1.0167010354148038,1.0154
27.265,1.0167038097728338,1.0154
27.270000000000003,1.0167165683704757,1.0154
27.275,1.0167127975873196,1.0154
27.28,1.0167037861944666,1.0154
27.284999999999997,1.0166977777072401,1.0154
27.29,1.0167055102531053,1.0154
27.295,1.016711670491025,1.0154
27.299999999999997,1.0167053368698646,1.0154
27.305,1.016696319372315,1.0154
27.310000000000002,1.016692796341668,1.0154
27.314999999999998,1.0167060958677068,1.0154
27.32,1.016707181976414,1.0154
27.325000000000003,1.016699504908131,1.0154
27.33,1.0166916665911916,1.0154
27.335,1.0166922939690572,1.0154
27.340000000000003,1.0167058498435013,1.0154
27.345,1.016703109432103,1.0154
27.35,1.0166947341961465,1.0154
27.354999999999997,1.0166886598949478,1.0154
27.36,1.0166948235509419,1.0154
27.365000000000002,1.0167030863293798,1.0154
27.369999999999997,1.0166973412310156,1.0154
27.375,1.016688359333578,1.0154
27.380000000000003,1.0166840917699949,1.0154
27.384999999999998,1.0166960480248999,1.0154
27.39,1.0166984583681251,1.0154
27.395000000000003,1.0166906579978914,1.0154
27.4,1.0166818647105862,1.0154
27.405,1.0166808009757051,1.0154
27.409999999999997,1.0166948470475727,1.0154
27.415,1.016693136282086,1.0154
27.42,1.0166845691938065,1.0154
27.424999999999997,1.0166772755274054,1.0154
27.43,1.0166810556949284,1.0154
27.435000000000002,1.0166915063271447,1.0154
27.439999999999998,1.0166867946331903,1.0154
27.445,1.0166780420928037,1.0154
27.450000000000003,1.0166730153325838,1.0154
27.455,1.0166829450163561,1.0154
27.46,1.0166872693986537,1.0154
27.465000000000003,1.01668046119529,1.0154
27.47,1.016672099770647,1.0154
27.475,1.016670296671838,1.0154
27.479999999999997,1.0166844958127736,1.0154
27.485,1.0166839819399167,1.0154
27.490000000000002,1.0166757456813962,1.0154
27.494999999999997,1.0166682910952816,1.0154
27.5,1.0166707446993368,1.0154
27.505000000000003,1.0166833505648225,1.0154
27.509999999999998,1.016679637150746,1.0154
27.515,1.0166709732869526,1.0154
27.520000000000003,1.0166655931795443,1.0154
27.525,1.0166741066447513,1.0154
27.53,1.0166812647233356,1.0154
27.534999999999997,1.0166760101723369,1.0154
27.54,1.016668106440354,1.0154
27.545,1.0166657553710183,1.0154
27.549999999999997,1.0166801290952694,1.0154
27.555,1.0166823115457375,1.0154
27.560000000000002,1.0166756916471302,1.0154
27.564999999999998,1.0166688350963604,1.0154
27.57,1.0166703294311794,1.0154
27.575000000000003,1.016684583532817,1.0154
27.58,1.0166824099147052,1.0154
27.585,1.0166744948693787,1.0154
27.590000000000003,1.0166688281048677,1.0154
27.595,1.016675184152541,1.0154
27.6,1.016683567716169,1.0154
27.604999999999997,1.0166778932152583,1.0154
27.61,1.0166688836863207,1.0154
27.615000000000002,1.0166645179300078,1.0154
27.619999999999997,1.0166763119215352,1.0154
27.625,1.0166786119155344,1.0154
27.630000000000003,1.0166707071829109,1.0154
27.634999999999998,1.0166618747537033,1.0154
27.64,1.0166607035507855,1.0154
27.645000000000003,1.0166745859137145,1.0154
27.65,1.0166726628889255,1.0154
27.655,1.016663908271273,1.0154
27.659999999999997,1.0166563334836602,1.0154
27.665,1.0166597924862235,1.0154
27.67,1.016669855455062,1.0154
27.674999999999997,1.0166648280691137,1.0154
27.68,1.016655823010666,1.0154
27.685000000000002,1.0166505771454935,1.0154
27.689999999999998,1.0166603182066003,1.0154
27.695,1.016664628810495,1.0154
27.700000000000003,1.0166580136588603,1.0154
27.705,1.0166499392641624,1.0154
27.71,1.0166484593780536,1.0154
27.715000000000003,1.0166629577954829,1.0154
27.72,1.0166628998482046,1.0154
27.725,1.0166552030684282,1.0154
27.729999999999997,1.016648302010848,1.0154
27.735,1.0166512403993602,1.0154
27.740000000000002,1.0166642228404816,1.0154
27.744999999999997,1.016660798326482,1.0154
27.75,1.0166523356862323,1.0154
27.755000000000003,1.0166469523540869,1.0154
27.759999999999998,1.0166552407436562,1.0154
27.765,1.0166619759963984,1.0154
27.770000000000003,1.0166561605372773,1.0154
27.775,1.016647570860377,1.0154
27.78,1.0166444047628413,1.0154
27.784999999999997,1.0166578001994673,1.0154
27.79,1.0166589512609643,1.0154
27.795,1.0166512774197238,1.0154
27.799999999999997,1.0166433542850448,1.0154
27.805,1.0166437598832856,1.0154
27.810000000000002,1.0166569273482458,1.0154
27.814999999999998,1.0166537596831506,1.0154
27.82,1.0166448789528086,1.0154
27.825000000000003,1.0166382168091859,1.0154
27.83,1.0166436566459678,1.0154
27.835,1.016651343306658,1.0154
27.840000000000003,1.016645311106818,1.0154
27.845,1.0166362759807945,1.0154
27.85,1.0166322239988093,1.0154
27.854999999999997,1.0166445444999455,1.0154
27.86,1.016647423979574,1.0154
27.865000000000002,1.0166401796702236,1.0154
27.869999999999997,1.0166319734313611,1.0154
27.875,1.0166315082728754,1.0154
27.880000000000003,1.01664605087367,1.0154
27.884999999999998,1.0166447767127709,1.0154
27.89,1.0166366049827606,1.0154
27.895000000000003,1.0166296680424467,1.0154
27.9,1.0166336703897074,1.0154
27.905,1.0166443244455419,1.0154
27.909999999999997,1.016640010173441,1.0154
27.915,1.016631810728269,1.0154
27.92,1.0166272580268123,1.0154
27.924999999999997,1.016637593371714,1.0154
27.93,1.0166423858205405,1.0154
27.935000000000002,1.0166362530460342,1.0154
27.939999999999998,1.0166285611674888,1.0154
27.945,1.0166273433334512,1.0154
27.950000000000003,1.0166419716313622,1.0154
27.955,1.0166419286142507,1.0154
27.96,1.0166340600182062,1.0154
27.965000000000003,1.0166268414359783,1.0154
27.97,1.016629402268809,1.0154
27.975,1.0166418798802341,1.0154
27.979999999999997,1.0166378469114212,1.0154
27.985,1.0166286468337113,1.0154
27.990000000000002,1.0166224758348625,1.0154
27.994999999999997,1.016629998754813,1.0154
28.0,1.0166358989756563,1.0154
28.005000000000003,1.0166293637110813,1.0154
28.009999999999998,1.0166201990871788,1.0154
28.015,1.0166165077143643,1.0154
28.020000000000003,1.0166294623219978,1.0154
28.025,1.0166302922254182,1.0154
28.03,1.0166225100591477,1.0154
28.034999999999997,1.0166145826034485,1.0154
28.04,1.0166150681864674,1.0154
28.045,1.0166283309008644,1.0154
28.049999999999997,1.0166254425707937,1.0154
28.055,1.016616989825956,1.0154
28.060000000000002,1.0166108672628802,1.0154
28.064999999999998,1.016616996012579,1.0154
28.07,1.0166254254580862,1.0154
28.075000000000003,1.016620221901667,1.0154
28.08,1.016612050168849,1.0154
28.085,1.0166088072061836,1.0154
28.090000000000003,1.0166219957105151,1.0154
28.095,1.016625725634689,1.0154
28.1,1.016619278454135,1.0154
28.104999999999997,1.0166117467149907,1.0154
28.11,1.0166118717703228,1.0154
28.115000000000002,1.0166270647255966,1.0154
28.119999999999997,1.016626489528394,1.0154
28.125,1.0166190501818417,1.0154
28.130000000000003,1.016612626977554,1.0154
28.134999999999998,1.0166168810842757,1.0154
28.14,1.016627496735539,1.0154
28.145000000000003,1.016623009950543,1.0154
28.15,1.0166144060978204,1.0154
28.155,1.016609382805424,1.0154
28.159999999999997,1.0166190541420805,1.0154
28.165,1.0166228092887857,1.0154
28.17,1.0166154971406427,1.0154
28.174999999999997,1.0166066428406,1.0154
28.18,1.0166043368903204,1.0154
28.185000000000002,1.0166178826698882,1.0154
28.189999999999998,1.016616655954891,1.0154
28.195,1.0166076226017589,1.0154
28.200000000000003,1.0165993812166019,1.0154
28.205,1.0166009616119893,1.0154
28.21,1.0166124651964508,1.0154
28.215000000000003,1.0166077187362847,1.0154
28.22,1.0165979701623695,1.0154
28.225,1.016591290272318,1.0154
28.229999999999997,1.0165984703502127,1.0154
28.235,1.0166041303350386,1.0154
28.240000000000002,1.016597633670147,1.0154
28.244999999999997,1.016588579199833,1.0154
28.25,1.0165849597474867,1.0154
28.255000000000003,1.0165980383831856,1.0154
28.259999999999998,1.0165991705528976,1.0154
28.265,1.0165918929649096,1.0154
28.270000000000003,1.0165845995296308,1.0154
28.275,1.0165857130797207,1.0154
28.28,1.01659938244759,1.0154
28.284999999999997,1.0165966389958143,1.0154
28.29,1.0165883228211183,1.0154
28.295,1.0165823231473203,1.0154
28.299999999999997,1.0165885254312794,1.0154
28.305,1.0165967670761349,1.0154
28.310000000000002,1.016591260120547,1.0154
28.314999999999998,1.016582604209745,1.0154
28.32,1.0165788752540188,1.0154
28.325000000000003,1.0165915045868534,1.0154
28.33,1.0165946668744679,1.0154
28.335,1.0165877739605576,1.0154
28.340000000000003,1.01657988856328,1.0154
28.345,1.0165795622255338,1.0154
28.35,1.0165942612431,1.0154
28.354999999999997,1.0165933502643274,1.0154
28.36,1.0165858274473627,1.0154
28.365000000000002,1.0165794358672373,1.0154
28.369999999999997,1.0165835682302,1.0154
28.375,1.0165938674679738,1.0154
28.380000000000003,1.016589218654735,1.0154
28.384999999999998,1.0165806190033617,1.0154
28.39,1.016575769775154,1.0154
28.395000000000003,1.0165857126596,1.0154
28.4,1.016589666935358,1.0154
28.405,1.016582707975183,1.0154
28.409999999999997,1.0165742917526743,1.0154
28.415,1.0165725652063167,1.0154
28.42,1.0165868448600397,1.0154
28.424999999999997,1.0165864378682745,1.0154
28.43,1.0165782445473937,1.0154
28.435000000000002,1.016570892706488,1.0154
28.439999999999998,1.0165734972574934,1.0154
28.445,1.0165860635076314,1.0154
28.450000000000003,1.0165825752130764,1.0154
28.455,1.0165741450073469,1.0154
28.46,1.016568766109819,1.0154
28.465000000000003,1.0165772920160674,1.0154
28.47,1.0165842262300426,1.0154
28.475,1.016579180917804,1.0154
28.479999999999997,1.016571727058435,1.0154
28.485,1.0165696766155983,1.0154
28.490000000000002,1.0165840867759823,1.0154
28.494999999999997,1.0165863216458324,1.0154
28.5,1.016580287443435,1.0154
28.505000000000003,1.0165744185361851,1.0154
28.509999999999998,1.0165770096875395,1.0154
28.515,1.0165917645618452,1.0154
28.520000000000003,1.0165897246961466,1.0154
28.525,1.0165818203535095,1.0154
28.53,1.0165760900849903,1.0154
28.534999999999997,1.0165824591912667,1.0154
28.54,1.0165906859309648,1.0154
28.545,1.0165849635798898,1.0154
28.549999999999997,1.0165758941646064,1.0154
28.555,1.0165715785438114,1.0154
28.560000000000002,1.0165836198207852,1.0154
28.564999999999998,1.016586141143351,1.0154
28.57,1.016578830523167,1.0154
28.575000000000003,1.0165704321189861,1.0154
28.58,1.0165694886245484,1.0154
28.585,1.0165834185969915,1.0154
28.590000000000003,1.0165817148691099,1.0154
28.595,1.016573563910355,1.0154
28.6,1.0165668243360464,1.0154
28.604999999999997,1.0165708336760844,1.0154
28.61,1.0165808237934566,1.0154
28.615000000000002,1.0165759971458104,1.0154
28.619999999999997,1.016567373872502,1.0154
28.625,1.0165626867849935,1.0154
28.630000000000003,1.0165728877616993,1.0154
28.634999999999998,1.0165768634419108,1.0154
28.64,1.0165698150687894,1.0154
28.645000000000003,1.0165613088431005,1.0154
28.65,1.0165594812988636,1.0154
28.655,1.0165736598294601,1.0154
28.659999999999997,1.0165730957103039,1.0154
28.665,1.0165647491756935,1.0154
28.67,1.016557090643817,1.0154
28.674999999999997,1.0165594364015935,1.0154
28.68,1.0165716629936181,1.0154
28.685000000000002,1.0165679503630474,1.0154
28.689999999999998,1.0165593421819086,1.0154
28.695,1.0165537169809384,1.0154
28.700000000000003,1.0165618882361593,1.0154
28.705,1.0165683699700188,1.0154
28.71,1.0165629566851508,1.0154
28.715000000000003,1.016555401686643,1.0154
28.72,1.0165533559021127,1.0154
28.725,1.016567687841761,1.0154
28.729999999999997,1.0165696136329119,1.0154
28.735,1.0165632896467547,1.0154
28.740000000000002,1.0165573146550138,1.0154
28.744999999999997,1.0165600922557418,1.0154
28.75,1.0165750939591913,1.0154
28.755000000000003,1.0165732548645818,1.0154
28.759999999999998,1.0165654292238913,1.0154
28.765,1.016559804416805,1.0154
28.770000000000003,1.016566398593585,1.0154
28.775,1.0165747547101753,1.0154
28.78,1.0165692783759013,1.0154
28.784999999999997,1.0165603628108293,1.0154
28.79,1.0165560925339927,1.0154
28.795,1.016568172981572,1.0154
28.799999999999997,1.0165706845396418,1.0154
28.805,1.0165634835060424,1.0154
28.810000000000002,1.0165553195043402,1.0154
28.814999999999998,1.0165545330006027,1.0154
28.82,1.0165683716424616,1.0154
28.825000000000003,1.0165665664421404,1.0154
28.83,1.0165583854418303,1.0154
28.835,1.0165518224841952,1.0154
28.840000000000003,1.0165560755066678,1.0154
28.845,1.0165660456906276,1.0154
28.85,1.0165611544839517,1.0154
28.854999999999997,1.0165525223719487,1.0154
28.86,1.0165479123007808,1.0154
28.865000000000002,1.0165584207570357,1.0154
28.869999999999997,1.0165625005908072,1.0154
28.875,1.0165555285240573,1.0154
28.880000000000003,1.0165470308060627,1.0154
28.884999999999998,1.0165452647295399,1.0154
28.89,1.01655950781146,1.0154
28.895000000000003,1.0165590697831346,1.0154
28.9,1.0165508724580599,1.0154
28.905,1.016543259502672,1.0154
28.909999999999997,1.0165455935624679,1.0154
28.915,1.016557824350621,1.0154
28.92,1.0165543569095175,1.0154
28.924999999999997,1.0165461774250377,1.0154
28.93,1.0165409108926882,1.0154
28.935000000000002,1.0165492493047519,1.0154
28.939999999999998,1.0165555069197092,1.0154
28.945,1.0165499385817212,1.0154
28.950000000000003,1.016542200291008,1.0154
28.955,1.0165400939097928,1.0154
28.96,1.0165542479259055,1.0154
28.965000000000003,1.0165557020391207,1.0154
28.97,1.0165486259279475,1.0154
28.975,1.0165418354315823,1.0154
28.979999999999997,1.0165439744731857,1.0154
28.985,1.0165584526431306,1.0154
28.990000000000002,1.0165562593679323,1.0154
28.994999999999997,1.0165480872110493,1.0154
29.0,1.0165421403874422,1.0154
29.005000000000003,1.0165486198967095,1.0154
29.009999999999998,1.0165569118786322,1.0154
29.015,1.016551723733205,1.0154
29.020000000000003,1.0165431837708052,1.0154
29.025,1.0165392421129922,1.0154
29.03,1.0165516751011199,1.0154
29.034999999999997,1.0165544737478132,1.0154
29.04,1.016547753027986,1.0154
29.045,1.0165402710886993,1.0154
29.049999999999997,1.0165402398970311,1.0154
29.055,1.01655464196023,1.0154
29.060000000000002,1.016553289992929,1.0154
29.064999999999998,1.01654562587671,1.0154
29.07,1.016539669555828,1.0154
29.075000000000003,1.0165447262970178,1.0154
29.08,1.0165552535650246,1.0154
29.085,1.0165508960350464,1.0154
29.090000000000003,1.0165427732858487,1.0154
29.095,1.0165389055058753,1.0154
29.1,1.0165504483692467,1.0154
29.104999999999997,1.0165555365257295,1.0154
29.11,1.0165495382940404,1.0154
29.115000000000002,1.0165418458862256,1.0154
29.119999999999997,1.0165408345309064,1.0154
29.125,1.016555818476917,1.0154
29.130000000000003,1.016556084786648,1.0154
29.134999999999998,1.016548691534445,1.0154
29.14,1.0165418193286324,1.0154
29.145000000000003,1.016544673299083,1.0154
29.15,1.0165569508891443,1.0154
29.155,1.0165535431452286,1.0154
29.159999999999997,1.0165456101232533,1.0154
29.165,1.0165406608834504,1.0154
29.17,1.0165491005067717,1.0154
29.174999999999997,1.0165548863816798,1.0154
29.18,1.0165487004302922,1.0154
29.185000000000002,1.0165403539919537,1.0154
29.189999999999998,1.0165377642593503,1.0154
29.195,1.016551474059905,1.0154
29.200000000000003,1.0165521829715047,1.0154
29.205,1.0165442750970834,1.0154
29.21,1.016536561218297,1.0154
29.215000000000003,1.016537788949401,1.0154
29.22,1.0165513298418178,1.0154
29.225,1.016548489113949,1.0154
29.229999999999997,1.016539887004659,1.0154
29.235,1.0165335178706558,1.0154
29.240000000000002,1.016539718519218,1.0154
29.244999999999997,1.0165476515159337,1.0154
29.25,1.0165424320630863,1.0154
29.255000000000003,1.01653407735918,1.0154
29.259999999999998,1.0165303195679365,1.0154
29.265,1.0165427197165458,1.0154
29.270000000000003,1.0165453504016246,1.0154
29.275,1.016538790158634,1.0154
29.28,1.0165317168848664,1.0154
29.284999999999997,1.0165321376588432,1.0154
29.29,1.0165466753364893,1.0154
29.295,1.016545115083588,1.0154
29.299999999999997,1.016537153355983,1.0154
29.305,1.0165308327340306,1.0154
29.310000000000002,1.0165355405334133,1.0154
29.314999999999998,1.0165454681033006,1.0154
29.32,1.016540430214614,1.0154
29.325000000000003,1.016531428583086,1.0154
29.33,1.0165265081310146,1.0154
29.335,1.0165370639481761,1.0154
29.340000000000003,1.0165411528847057,1.0154
29.345,1.016534356467951,1.0154
29.35,1.016525727000879,1.0154
29.354999999999997,1.0165235726528903,1.0154
29.36,1.0165373300739815,1.0154
29.365000000000002,1.0165364522415383,1.0154
29.369999999999997,1.0165282540351501,1.0154
29.375,1.0165207502406939,1.0154
29.380000000000003,1.0165229263763376,1.0154
29.384999999999998,1.0165342088463079,1.0154
29.39,1.0165298508527327,1.0154
29.395000000000003,1.0165210711045973,1.0154
29.4,1.0165155129346144,1.0154
29.405,1.0165236735620757,1.0154
29.409999999999997,1.0165290116438932,1.0154
29.415,1.0165223731950581,1.0154
29.42,1.0165137000401658,1.0154
29.424999999999997,1.0165109711546334,1.0154
29.43,1.016524809967109,1.0154
29.435000000000002,1.0165256357681107,1.0154
29.439999999999998,1.016517854358792,1.0154
29.445,1.0165101374743142,1.0154
29.450000000000003,1.0165115426304219,1.0154
29.455,1.0165254533219783,1.0154
29.46,1.0165232269033921,1.0154
29.465000000000003,1.016515334767132,1.0154
29.47,1.0165095897341412,1.0154
29.475,1.016516245581925,1.0154
29.479999999999997,1.0165243754522706,1.0154
29.485,1.0165194149800305,1.0154
29.490000000000002,1.0165115337300512,1.0154
29.494999999999997,1.0165082715770721,1.0154
29.5,1.0165210378147618,1.0154
29.505000000000003,1.016523479467531,1.0154
29.509999999999998,1.0165165838892813,1.0154
29.515,1.0165092076327435,1.0154
29.520000000000003,1.0165095831602378,1.0154
29.525,1.0165239787281701,1.0154
29.53,1.0165220089874845,1.0154
29.534999999999997,1.0165134065265067,1.0154
29.54,1.0165064349875492,1.0154
29.545,1.016510817346275,1.0154
29.549999999999997,1.016520478418281,1.0154
29.555,1.0165153697377067,1.0154
29.560000000000002,1.016506272363603,1.0154
29.564999999999998,1.0165011984183194,1.0154
29.57,1.016511707556469,1.0154
29.575000000000003,1.016515677380365,1.0154
29.58,1.0165091380566649,1.0154
29.585,1.0165011111894502,1.0154
29.590000000000003,1.0164996694648634,1.0154
29.595,1.01651399176866,1.0154
29.6,1.0165137286464112,1.0154
29.604999999999997,1.016506388374884,1.0154
29.61,1.0165000318827984,1.0154
29.615000000000002,1.0165035345310958,1.0154
29.619999999999997,1.0165159051568622,1.0154
29.625,1.0165124760519364,1.0154
29.630000000000003,1.0165047104103144,1.0154
29.634999999999998,1.0165003914801773,1.0154
29.64,1.0165101536668661,1.0154
29.645000000000003,1.016516858231104,1.0154
29.65,1.0165115422434263,1.0154
29.655,1.0165041227800604,1.0154
29.659999999999997,1.0165028576978303,1.0154
29.665,1.0165183633607944,1.0154
29.67,1.0165209747267376,1.0154
29.674999999999997,1.0165150062248425,1.0154
29.68,1.0165089076681686,1.0154
29.685000000000002,1.0165114668338333,1.0154
29.689999999999998,1.0165260736321504,1.0154
29.695,1.016524452788037,1.0154
29.700000000000003,1.016517252049554,1.0154
29.705,1.0165120301820056,1.0154
29.71,1.0165187974608312,1.0154
29.715000000000003,1.0165263338677204,1.0154
29.72,1.0165207159064593,1.0154
29.725,1.0165122026555995,1.0154
29.729999999999997,1.016508507797448,1.0154
29.735,1.0165207985198643,1.0154
29.740000000000002,1.0165224484383,1.0154
29.744999999999997,1.01651455651701,1.0154
29.75,1.0165062211226146,1.0154
29.755000000000003,1.01650583804446,1.0154
29.759999999999998,1.016519731637676,1.0154
29.765,1.0165174268068577,1.0154
29.770000000000003,1.016508592827485,1.0154
29.775,1.0165014619362713,1.0154
29.78,1.0165059251496347,1.0154
29.784999999999997,1.0165157548021737,1.0154
29.79,1.0165111899229258,1.0154
29.795,1.0165027596763991,1.0154
29.799999999999997,1.0164981036735594,1.0154
29.805,1.0165087048394614,1.0154
29.810000000000002,1.0165123977959585,1.0154
29.814999999999998,1.0165056304321267,1.0154
29.82,1.016497438023264,1.0154
29.825000000000003,1.016495756469781,1.0154
29.83,1.0165095111638256,1.0154
29.835,1.0165082605862061,1.0154
29.840000000000003,1.0164999065074252,1.0154
29.845,1.0164926884074135,1.0154
29.85,1.016495586014959,1.0154
29.854999999999997,1.016507059852311,1.0154
29.86,1.0165026629848783,1.0154
29.865000000000002,1.016493824303011,1.0154
29.869999999999997,1.0164885695930106,1.0154
29.875,1.0164975579870046,1.0154
29.880000000000003,1.0165021880026723,1.0154
29.884999999999998,1.0165067266003323,1.0154
29.89,1.0165110687968348,1.0154
29.895000000000003,1.0165151096089118,1.0154
29.9,1.0165187440532952,1.0154
29.905,1.0165218671467169,1.0154
29.909999999999997,1.0165243739059089,1.0154
29.915,1.0165261593476032,1.0154
29.92,1.0165271184885314,1.0154
29.924999999999997,1.016527146345426,1.0154
29.93,1.0165261379350186,1.0154
29.935000000000002,1.0165239882740411,1.0154
29.939999999999998,1.0165205923792258,1.0154
29.945,1.0165158452673042,1.0154
29.950000000000003,1.0165096419550086,1.0154
29.955,1.0165018774590708,1.0154
29.96,1.0164924467962229,1.0154
29.965000000000003,1.0164812449831966,1.0154
29.97,1.016468167036724,1.0154
29.975,1.0164531079735368,1.0154
29.979999999999997,1.0164359628103674,1.0154
29.985,1.0164166265639474,1.0154
29.990000000000002,1.0163949942510089,1.0154
29.994999999999997,1.0163709608882838,1.0154
30.0,1.016344421492504,1.0154


==> scatter_data.csv <==
Pd_t,Pd_p,Qd_t,Qd_p,Pg_t,Pg_p,Qg_t,Qg_p,Vm_t,Vm_p,Va_t,Va_p
108.0,103.8,22.0,15.53,184.39,178.18,-29.69,-29.69,1.0987,1.0996,0.0,0.039
108.0,108.0,22.0,22.0,184.36,184.36,-33.36,-9.76,1.0997,1.0997,0.0,-0.04
74.0,74.0,15.0,14.86,0.0,0.28,0.0,0.0,1.0717,1.0722,-2.591,-2.609
265.0,265.0,54.0,54.0,236.67,238.13,168.41,168.07,1.0914,1.0914,5.981,5.981
175.0,174.69,36.0,36.0,0.0,-0.05,0.0,-0.65,1.0795,1.0786,-1.061,-1.062
181.0,186.2,37.0,41.06,0.0,2.35,0.0,6.2,1.0784,1.0798,13.107,13.107
265.0,264.01,54.0,49.65,236.74,236.74,175.03,163.91,1.0889,1.0871,6.025,6.02
0.0,0.0,0.0,0.0,660.0,660.0,-55.72,-41.13,1.0786,1.0815,15.204,15.13
0.0,0.81,0.0,0.0,660.0,660.0,-65.26,-65.26,1.076,1.076,15.247,15.247
317.0,317.0,64.0,64.0,168.09,168.09,75.49,77.85,1.0998,1.0995,14.682,14.682
0.0,0.0,0.0,0.0,0.0,4.6,0.0,0.0,1.113,1.1141,17.772,17.772
136.0,135.4,28.0,28.0,0.0,0.0,0.0,0.28,1.0913,1.0913,-5.126,-5.126
97.0,97.0,20.0,20.0,184.44,184.44,5.65,5.65,1.1009,1.1004,-0.082,-0.054
195.0,191.98,40.0,38.9,0.0,0.0,0.0,-0.86,1.1077,1.1077,-2.774,-2.754
0.0,12.66,0.0,11.43,0.0,7.01,0.0,-8.19,1.1156,1.1156,17.789,17.789
0.0,4.25,0.0,0.0,660.0,660.0,-59.22,-59.22,1.0766,1.0793,15.247,15.229
265.0,260.78,54.0,48.07,236.69,231.75,172.83,172.83,1.0913,1.0913,5.989,5.999
100.0,100.0,20.0,20.0,155.0,165.54,70.34,70.34,1.0932,1.0932,13.991,13.991
0.0,0.95,0.0,-0.06,0.0,0.0,0.0,-0.54,1.0656,1.0669,9.531,9.497
0.0,-2.81,0.0,0.0,660.0,660.0,-49.66,-49.66,1.0787,1.0804,15.219,15.219
136.0,134.98,28.0,27.55,0.0,0.0,0.0,-0.27,1.091,1.0903,-5.133,-5.133
125.0,124.09,25.0,25.0,204.84,203.44,61.17,61.17,1.1061,1.1061,-3.594,-3.587
0.0,4.51,0.0,0.0,0.0,-0.03,0.0,-2.3,1.0678,1.0678,4.35,4.275
317.0,317.0,64.0,64.0,168.05,168.05,72.91,72.91,1.0998,1.0998,14.68,14.663
171.0,171.0,35.0,34.48,0.0,-0.33,0.0,0.0,1.0759,1.0759,-5.665,-5.68
194.0,190.19,39.0,39.0,0.0,-0.19,-36.34,-36.34,1.0564,1.0564,7.226,7.226
108.0,107.24,22.0,17.03,184.43,184.43,-9.0,-9.0,1.1,1.1,0.0,0.0
181.0,182.76,37.0,51.8,0.0,0.0,0.0,0.0,1.0785,1.0796,13.105,13.118
0.0,0.0,0.0,1.39,0.0,1.25,0.0,1.48,1.0653,1.0654,9.574,9.529
171.0,171.88,35.0,35.0,0.0,0.0,0.0,0.0,1.0748,1.0748,-5.675,-5.664
194.0,197.71,39.0,39.0,0.0,1.15,-43.46,-43.46,1.057,1.057,7.196,7.196
128.0,128.0,26.0,26.0,0.0,0.0,0.0,0.0,1.0715,1.0774,14.12,14.12
0.0,2.2,0.0,-2.47,400.0,408.3,99.89,99.89,1.1301,1.1301,19.562,19.562
0.0,0.0,0.0,-1.09,0.0,0.75,0.0,0.27,1.0657,1.0671,9.476,9.476
71.0,71.0,14.0,14.9,0.0,0.0,0.0,0.0,1.0907,1.0925,-2.765,-2.763
108.0,108.0,22.0,22.0,184.36,184.36,-34.11,-34.11,1.0997,1.0997,0.0,0.0
194.0,194.0,39.0,39.0,0.0,0.0,-31.83,-31.83,1.0564,1.0564,7.234,7.234
195.0,196.16,40.0,39.65,0.0,0.0,0.0,-1.17,1.1045,1.1045,-2.762,-2.762
125.0,125.34,25.0,25.0,204.77,204.77,59.95,59.64,1.106,1.1049,-3.587,-3.587
0.0,-4.98,0.0,-1.57,0.0,0.15,0.0,0.8,1.0661,1.0666,9.47,9.558
194.0,194.0,39.0,39.0,0.0,3.91,-44.54,-41.51,1.0566,1.0571,7.199,7.199
194.0,194.0,39.0,43.43,0.0,-1.0,-38.23,-41.65,1.0562,1.0568,7.224,7.238
100.0,100.0,20.0,3.06,155.0,158.83,34.62,44.18,1.0912,1.0928,14.051,14.051
333.0,343.4,68.0,60.38,400.0,403.02,84.02,86.39,1.1204,1.1201,18.916,18.967
97.0,97.0,20.0,20.63,184.37,188.77,27.33,4.76,1.103,1.103,-0.109,-0.109
74.0,74.0,15.0,15.0,0.0,0.0,0.0,-0.57,1.0725,1.0725,-2.598,-2.598
317.0,317.0,64.0,61.73,168.06,167.27,76.79,76.79,1.0998,1.0994,14.677,14.655
125.0,125.0,25.0,25.0,204.77,204.77,59.84,59.84,1.1058,1.1058,-3.586,-3.586
74.0,73.09,15.0,14.03,0.0,0.0,0.0,0.0,1.0707,1.0707,-2.589,-2.589
171.0,172.23,35.0,34.63,0.0,-1.85,0.0,0.08,1.0756,1.0741,-5.673,-5.692
171.0,171.09,35.0,34.75,0.0,0.0,0.0,0.0,1.0749,1.0749,-5.67,-5.67
125.0,124.19,25.0,25.0,204.82,203.99,60.41,59.14,1.1056,1.1051,-3.584,-3.598
74.0,74.0,15.0,15.0,0.0,0.0,0.0,0.16,1.0718,1.0718,-2.599,-2.599
0.0,0.0,0.0,5.22,0.0,0.0,0.0,1.78,1.0659,1.0647,3.659,3.659
128.0,128.0,26.0,36.16,0.0,5.33,0.0,5.36,1.0775,1.0774,14.018,14.05
317.0,317.0,64.0,64.0,167.93,167.92,94.54,79.04,1.0996,1.0988,14.62,14.657
333.0,333.0,68.0,68.0,400.0,373.81,86.69,86.69,1.1295,1.1261,18.925,18.912
125.0,125.04,25.0,24.57,204.77,204.48,59.59,59.65,1.1055,1.1055,-3.585,-3.585
171.0,171.0,35.0,35.14,0.0,-0.59,0.0,-0.54,1.074,1.0743,-5.678,-5.704
0.0,0.0,0.0,0.0,0.0,0.0,0.0,10.51,1.068,1.0684,4.349,4.283
181.0,187.98,37.0,37.0,0.0,0.0,0.0,0.0,1.0772,1.08,13.133,13.089
125.0,123.87,25.0,25.0,204.85,203.71,60.56,60.56,1.1052,1.1052,-3.584,-3.584
265.0,265.81,54.0,50.44,236.67,236.67,167.28,167.28,1.0912,1.0898,5.983,6.004
0.0,0.53,0.0,-0.44,0.0,0.0,0.0,0.0,1.0657,1.0668,9.478,9.46
0.0,0.0,0.0,0.28,0.0,-0.69,0.0,0.0,1.0658,1.0658,9.475,9.487
194.0,194.0,39.0,39.0,0.0,-2.38,-45.44,-36.22,1.0561,1.0578,7.202,7.201
0.0,-0.32,0.0,5.62,400.0,390.37,48.1,48.1,1.1232,1.1257,19.57,19.57
74.0,74.0,15.0,15.0,0.0,0.0,0.0,1.32,1.0721,1.0723,-2.591,-2.614
180.0,179.67,37.0,37.0,0.0,0.0,0.0,0.0,1.0734,1.0734,0.562,0.562
0.0,0.0,0.0,0.0,660.0,663.77,-39.69,-39.69,1.0843,1.0826,15.094,15.168
0.0,5.88,0.0,0.0,400.0,400.0,55.94,55.94,1.1235,1.1235,19.591,19.593
0.0,0.0,0.0,-0.74,300.0,300.0,21.39,9.18,1.1541,1.1438,24.211,24.306
0.0,-3.89,0.0,0.54,0.0,0.0,0.0,-3.54,1.0661,1.0661,9.469,9.469
265.0,264.79,54.0,54.0,236.84,236.84,190.02,162.94,1.0897,1.0875,6.026,6.026
97.0,97.0,20.0,20.0,184.4,186.32,11.55,3.27,1.1018,1.101,-0.089,-0.089
0.0,0.0,0.0,0.0,660.0,664.74,-32.29,-42.2,1.0861,1.0861,15.076,15.14
180.0,180.0,37.0,36.8,0.0,0.0,0.0,0.0,1.0737,1.0739,0.54,0.54
97.0,97.0,20.0,21.04,184.38,188.04,26.79,26.79,1.1025,1.1025,-0.108,-0.097
0.0,-1.04,0.0,0.0,0.0,0.0,0.0,0.0,1.066,1.066,3.673,3.65
97.0,97.0,20.0,20.0,184.43,184.43,8.13,5.3,1.1011,1.1011,-0.085,-0.098
97.0,101.59,20.0,17.76,184.38,184.38,25.94,25.94,1.1023,1.1023,-0.107,-0.137
108.0,105.79,22.0,22.0,184.37,184.37,-33.18,-7.54,1.0991,1.1001,0.0,0.0
265.0,265.0,54.0,51.21,236.68,237.89,171.15,171.15,1.0916,1.0916,5.979,5.979
136.0,136.0,28.0,28.0,0.0,0.0,0.0,0.0,1.0913,1.0905,-5.135,-5.089
125.0,125.11,25.0,25.0,204.85,204.85,60.54,60.34,1.1052,1.1052,-3.583,-3.587
181.0,179.03,37.0,37.0,0.0,0.0,0.0,0.0,1.078,1.078,13.119,13.119
0.0,-0.02,0.0,0.0,0.0,-2.64,0.0,2.02,1.0687,1.0687,4.34,4.34
0.0,2.92,0.0,0.0,0.0,0.0,0.0,0.0,1.1175,1.1175,17.798,17.781
0.0,10.3,0.0,-0.88,660.0,660.0,-76.24,-76.24,1.0707,1.0804,15.363,15.133
100.0,100.0,20.0,12.74,155.0,143.99,34.45,34.45,1.0916,1.0916,14.048,13.982
125.0,125.0,25.0,25.49,204.76,204.76,59.75,59.75,1.1058,1.1058,-3.587,-3.61
265.0,265.0,54.0,56.87,236.82,236.82,181.43,173.65,1.0876,1.0876,6.048,6.022
136.0,135.08,28.0,28.0,0.0,-0.55,0.0,-1.55,1.091,1.091,-5.138,-5.103
180.0,180.32,37.0,36.65,0.0,0.0,0.0,0.81,1.0734,1.076,0.566,0.566
74.0,74.32,15.0,15.36,0.0,0.0,0.0,0.71,1.0719,1.0733,-2.59,-2.602
97.0,101.76,20.0,20.63,184.36,183.72,28.91,6.32,1.1035,1.1035,-0.111,-0.111
194.0,194.0,39.0,38.91,0.0,-0.52,-29.28,-29.28,1.057,1.0568,7.234,7.185
128.0,116.68,26.0,24.32,0.0,3.29,0.0,0.0,1.0803,1.0803,13.951,14.018
194.0,199.32,39.0,39.0,0.0,0.0,-44.23,-44.23,1.0568,1.0551,7.197,7.163
0.0,0.0,0.0,0.0,0.0,2.18,0.0,0.0,1.0656,1.0656,3.659,3.67
0.0,5.13,0.0,12.85,400.0,386.48,149.17,149.17,1.1328,1.1281,19.59,19.524
333.0,334.35,68.0,73.33,400.0,400.0,83.98,69.14,1.1205,1.1208,18.917,18.917
181.0,181.0,37.0,34.96,0.0,0.0,0.0,-4.28,1.0777,1.0813,13.115,13.115
175.0,175.0,36.0,36.0,0.0,1.45,0.0,0.0,1.0799,1.0791,-1.055,-1.055
333.0,333.0,68.0,68.0,400.0,400.0,83.18,88.64,1.1206,1.1206,18.931,18.931
128.0,138.31,26.0,26.0,0.0,8.71,0.0,0.0,1.0835,1.0795,13.916,14.022
0.0,-8.65,0.0,0.53,0.0,-3.52,0.0,0.0,1.1159,1.1145,17.791,17.819
333.0,333.0,68.0,68.0,400.0,400.0,80.67,90.08,1.1251,1.1251,18.923,18.896
194.0,191.35,39.0,39.0,0.0,0.0,-32.36,-32.36,1.055,1.0544,7.263,7.229
175.0,175.0,36.0,36.0,0.0,0.0,0.0,0.0,1.0796,1.0796,-1.06,-1.029
97.0,98.17,20.0,20.0,184.4,184.4,11.36,3.05,1.1017,1.101,-0.089,-0.108
195.0,195.0,40.0,40.0,0.0,0.0,0.0,1.25,1.1048,1.1048,-2.752,-2.752
71.0,71.0,14.0,14.0,0.0,1.36,0.0,0.44,1.0907,1.0907,-2.758,-2.795
100.0,100.0,20.0,32.18,155.0,160.2,36.88,36.88,1.0917,1.0929,14.049,14.065
171.0,171.0,35.0,35.0,0.0,-0.71,0.0,0.07,1.0754,1.0754,-5.674,-5.674
0.0,0.0,0.0,-1.83,300.0,300.62,18.25,18.25,1.1502,1.1502,24.269,24.342
317.0,317.0,64.0,25.71,167.98,167.98,97.24,97.24,1.0995,1.1004,14.632,14.636
71.0,72.05,14.0,14.98,0.0,-0.33,0.0,-0.85,1.0905,1.0905,-2.766,-2.766
0.0,6.91,0.0,0.0,0.0,0.0,0.0,0.0,1.1138,1.1148,17.773,17.773
0.0,-1.25,0.0,0.0,0.0,0.0,0.0,0.0,1.0681,1.068,4.345,4.345
97.0,97.58,20.0,20.0,184.44,188.34,4.9,4.9,1.1009,1.101,-0.081,-0.081
100.0,100.0,20.0,23.69,155.0,158.62,-7.87,-7.87,1.0878,1.0878,14.114,14.114
100.0,105.76,20.0,30.71,155.0,154.87,48.53,42.44,1.0923,1.0923,14.044,14.0
333.0,337.49,68.0,62.62,400.0,400.0,88.37,89.88,1.1266,1.1248,18.922,18.922
0.0,-0.94,0.0,0.0,0.0,0.0,0.0,-0.98,1.0646,1.0646,3.694,3.627
0.0,-0.1,0.0,0.0,300.0,300.0,9.44,9.44,1.1397,1.1461,24.361,24.297
333.0,326.72,68.0,68.0,400.0,392.59,84.09,90.87,1.1205,1.1205,18.913,18.918
74.0,74.8,15.0,15.0,0.0,0.68,0.0,1.24,1.0727,1.0715,-2.611,-2.599
0.0,0.0,0.0,-5.01,660.0,660.0,-64.12,-64.12,1.0762,1.0762,15.238,15.238
333.0,333.89,68.0,68.0,400.0,400.0,84.1,66.32,1.125,1.121,18.926,18.954
171.0,171.0,35.0,35.0,0.0,0.69,0.0,-0.54,1.0741,1.0741,-5.668,-5.668
136.0,136.0,28.0,28.0,0.0,0.0,0.0,1.18,1.0902,1.0902,-5.125,-5.139
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0637,1.0637,3.707,3.707
0.0,0.2,0.0,9.02,400.0,389.79,77.68,77.68,1.1284,1.1284,19.569,19.569
0.0,-0.01,0.0,0.0,0.0,0.0,0.0,3.32,1.1172,1.1138,17.789,17.789
128.0,132.0,26.0,26.0,0.0,11.06,0.0,8.48,1.0827,1.0796,13.926,14.02
180.0,180.0,37.0,36.32,0.0,-0.8,0.0,0.0,1.0736,1.0741,0.563,0.563
171.0,170.28,35.0,34.94,0.0,0.0,0.0,-0.55,1.075,1.075,-5.674,-5.668
0.0,-0.51,0.0,-2.57,0.0,-2.71,0.0,0.0,1.1128,1.1128,17.775,17.853
0.0,2.74,0.0,0.0,0.0,2.39,0.0,0.0,1.1165,1.1165,17.794,17.794
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1165,1.1144,17.793,17.821
0.0,0.0,0.0,0.0,0.0,5.16,0.0,-4.36,1.0649,1.0652,3.686,3.701
180.0,180.0,37.0,37.0,0.0,-0.46,0.0,1.78,1.0739,1.0739,0.54,0.56
195.0,190.78,40.0,40.0,0.0,0.0,0.0,0.0,1.1056,1.1056,-2.767,-2.736
171.0,171.0,35.0,35.39,0.0,0.0,0.0,0.0,1.0751,1.0748,-5.673,-5.684
333.0,333.0,68.0,71.58,400.0,400.0,82.22,82.22,1.1194,1.1225,18.943,18.899
175.0,175.0,36.0,36.0,0.0,0.0,0.0,0.0,1.0784,1.0782,-1.034,-1.02
108.0,108.0,22.0,22.0,184.39,183.53,-30.4,-6.22,1.0987,1.1004,0.0,0.0
317.0,297.62,64.0,21.81,168.07,151.37,79.19,79.19,1.0998,1.1009,14.678,14.718
97.0,97.0,20.0,20.0,184.42,184.42,9.28,2.22,1.1012,1.1005,-0.087,-0.087
0.0,-1.19,0.0,0.0,0.0,-2.26,0.0,0.0,1.0658,1.0658,3.661,3.661
125.0,125.03,25.0,25.0,204.79,204.79,59.19,59.19,1.1046,1.1057,-3.577,-3.606
175.0,175.0,36.0,32.66,0.0,-1.84,0.0,-1.21,1.0786,1.0786,-1.037,-1.037
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1176,1.1144,17.796,17.796
128.0,127.14,26.0,30.83,0.0,0.0,0.0,0.0,1.0753,1.0753,14.051,13.994
108.0,108.0,22.0,23.13,184.36,184.36,-34.07,-34.07,1.0993,1.0999,0.0,0.0
195.0,195.0,40.0,38.8,0.0,1.37,0.0,1.23,1.1062,1.1062,-2.762,-2.735
181.0,181.91,37.0,37.83,0.0,-4.42,0.0,0.0,1.0774,1.0774,13.122,13.052
74.0,73.28,15.0,15.0,0.0,0.0,0.0,0.0,1.074,1.0724,-2.606,-2.606
171.0,171.0,35.0,35.0,0.0,-0.54,0.0,0.0,1.0747,1.0747,-5.674,-5.674
74.0,73.2,15.0,14.44,0.0,0.0,0.0,0.0,1.0716,1.0716,-2.595,-2.645
0.0,-4.95,0.0,0.0,0.0,0.29,0.0,0.0,1.0643,1.0643,3.695,3.695
171.0,171.44,35.0,35.9,0.0,0.0,0.0,0.42,1.0761,1.0755,-5.671,-5.671
333.0,333.0,68.0,68.25,400.0,400.0,83.42,87.59,1.1198,1.1198,18.929,18.887
317.0,317.0,64.0,65.84,168.05,168.05,76.18,76.18,1.0998,1.0998,14.676,14.638
0.0,0.0,0.0,3.93,660.0,657.45,-58.92,-58.92,1.0778,1.0778,15.214,15.248
0.0,-0.24,0.0,0.0,0.0,0.0,0.0,0.0,1.0688,1.0688,4.339,4.316
0.0,0.0,0.0,0.7,0.0,0.0,0.0,0.0,1.0642,1.0642,3.696,3.696
0.0,-1.57,0.0,-1.97,300.0,300.0,12.14,12.14,1.146,1.146,24.301,24.301
317.0,317.0,64.0,64.0,167.92,167.92,93.69,93.69,1.0997,1.0997,14.615,14.584
317.0,315.41,64.0,67.9,168.16,168.16,83.4,83.4,1.0999,1.0999,14.696,14.626
0.0,4.51,0.0,4.57,0.0,-1.45,0.0,4.11,1.0685,1.0685,4.342,4.342
0.0,0.0,0.0,-1.82,660.0,668.72,-38.23,-39.11,1.0847,1.081,15.091,15.091
74.0,74.0,15.0,15.0,0.0,0.0,0.0,0.21,1.0717,1.0732,-2.593,-2.564
125.0,125.0,25.0,24.61,204.77,204.77,59.98,59.29,1.106,1.1041,-3.587,-3.587
333.0,322.43,68.0,68.0,400.0,385.87,86.14,86.69,1.1265,1.1265,18.923,18.917
0.0,0.0,0.0,0.0,0.0,-2.76,0.0,3.32,1.0709,1.0684,4.308,4.308
195.0,195.18,40.0,40.0,0.0,0.39,0.0,-0.58,1.107,1.1051,-2.778,-2.778
0.0,-0.02,0.0,-2.8,0.0,0.69,0.0,0.0,1.0648,1.0648,3.69,3.66
194.0,192.82,39.0,38.65,0.0,-2.24,-35.76,-42.01,1.0564,1.0564,7.238,7.238
265.0,263.9,54.0,54.0,236.74,239.05,175.7,175.7,1.0896,1.09,6.015,6.005
194.0,194.0,39.0,39.0,0.0,0.0,-42.71,-35.75,1.0567,1.0567,7.206,7.206
0.0,-0.62,0.0,-3.23,0.0,0.0,0.0,0.0,1.0656,1.0642,3.658,3.654
180.0,179.98,37.0,37.0,0.0,0.62,0.0,0.0,1.0733,1.0733,0.56,0.56
181.0,181.0,37.0,33.59,0.0,0.0,0.0,0.0,1.0822,1.0822,13.035,13.035
181.0,178.78,37.0,37.0,0.0,3.67,0.0,0.0,1.0774,1.0774,13.115,13.014
194.0,194.0,39.0,39.21,0.0,0.0,-39.82,-39.82,1.0557,1.0572,7.231,7.222
180.0,180.85,37.0,37.0,0.0,-0.39,0.0,0.35,1.0735,1.0718,0.537,0.548
317.0,317.0,64.0,64.0,168.06,168.06,82.13,82.13,1.0998,1.0998,14.668,14.637
333.0,322.27,68.0,68.0,400.0,400.0,84.02,84.02,1.1205,1.1205,18.916,18.916
317.0,317.0,64.0,64.0,168.04,169.34,68.22,68.22,1.0998,1.0998,14.677,14.677
0.0,0.0,0.0,0.0,400.0,400.0,47.89,47.89,1.1225,1.1225,19.59,19.59
0.0,0.0,0.0,-2.14,660.0,660.0,-55.73,-43.2,1.0777,1.0806,15.231,15.201
180.0,178.47,37.0,38.25,0.0,0.0,0.0,0.0,1.0743,1.0734,0.537,0.533
0.0,2.18,0.0,4.21,400.0,399.42,49.41,49.41,1.1229,1.1265,19.583,19.583
100.0,100.0,20.0,12.57,155.0,155.36,-17.22,-17.22,1.0879,1.0926,14.12,14.12
265.0,263.46,54.0,57.19,236.68,235.5,169.54,173.97,1.0914,1.0914,5.981,5.981
0.0,3.19,0.0,5.83,660.0,660.0,-54.43,-54.43,1.0789,1.0803,15.2,15.2
171.0,171.0,35.0,35.57,0.0,-0.55,0.0,0.0,1.0748,1.0747,-5.672,-5.672
265.0,262.07,54.0,54.0,236.74,236.74,173.67,173.67,1.0893,1.0893,6.02,6.031
0.0,0.0,0.0,-2.69,0.0,0.0,0.0,0.0,1.0709,1.0688,4.312,4.312
171.0,171.0,35.0,35.0,0.0,0.0,0.0,0.84,1.0746,1.0743,-5.673,-5.673
0.0,-1.73,0.0,0.0,0.0,-3.62,0.0,0.0,1.1182,1.1182,17.802,17.779
171.0,171.0,35.0,35.0,0.0,0.0,0.0,-0.12,1.0762,1.0744,-5.671,-5.671
181.0,182.35,37.0,37.0,0.0,0.0,0.0,0.0,1.0777,1.0801,13.123,13.138
0.0,0.0,0.0,8.51,660.0,660.0,-56.67,-56.67,1.0783,1.0808,15.208,15.178
100.0,100.0,20.0,9.02,155.0,155.0,73.15,56.68,1.0933,1.0933,13.987,13.996
0.0,0.0,0.0,3.66,0.0,0.0,0.0,-2.44,1.0645,1.065,3.692,3.692
0.0,2.22,0.0,0.0,300.0,300.0,22.7,12.11,1.1542,1.1461,24.225,24.225
0.0,0.43,0.0,0.0,0.0,1.64,0.0,-0.68,1.0657,1.0657,3.66,3.664
71.0,70.05,14.0,15.59,0.0,0.0,0.0,0.53,1.0912,1.0912,-2.761,-2.761
333.0,333.0,68.0,68.0,400.0,398.62,84.09,84.09,1.1204,1.1229,18.914,18.9
71.0,72.93,14.0,14.0,0.0,0.0,0.0,0.53,1.0904,1.0904,-2.756,-2.756
171.0,171.62,35.0,35.0,0.0,0.0,0.0,0.65,1.074,1.0746,-5.673,-5.677
317.0,311.38,64.0,64.85,168.01,159.34,80.96,80.96,1.0997,1.0997,14.66,14.629
0.0,2.09,0.0,0.0,300.0,300.0,9.69,14.68,1.1401,1.1401,24.351,24.351
100.0,108.88,20.0,20.0,155.0,162.07,73.33,73.33,1.0934,1.0923,13.986,13.986
195.0,194.73,40.0,40.0,0.0,-1.67,0.0,-1.21,1.1069,1.1069,-2.784,-2.784
317.0,317.0,64.0,60.52,167.93,167.93,94.61,79.31,1.0996,1.0997,14.619,14.646
181.0,176.55,37.0,37.0,0.0,-4.84,0.0,2.84,1.0773,1.0773,13.124,13.038
97.0,98.52,20.0,18.45,184.47,182.88,1.9,3.55,1.1004,1.1005,-0.077,-0.105
0.0,0.0,0.0,0.0,400.0,383.53,49.56,49.56,1.1227,1.1267,19.589,19.541
74.0,74.0,15.0,15.0,0.0,0.0,0.0,-0.2,1.0724,1.0724,-2.593,-2.593
100.0,100.0,20.0,20.0,155.0,148.33,73.19,73.19,1.094,1.094,13.975,13.967
0.0,0.04,0.0,-0.8,0.0,0.0,0.0,-1.88,1.0661,1.0652,3.662,3.672
136.0,136.0,28.0,28.0,0.0,-1.29,0.0,1.33,1.0899,1.0899,-5.124,-5.124
0.0,0.0,0.0,1.41,0.0,0.2,0.0,0.0,1.0705,1.0705,4.31,4.31
181.0,181.0,37.0,37.0,0.0,0.0,0.0,-2.96,1.0811,1.0804,13.049,13.045
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.07,1.0659,1.0643,3.674,3.674
317.0,314.88,64.0,57.85,167.91,165.07,92.33,77.75,1.0998,1.099,14.611,14.654
333.0,336.54,68.0,68.0,400.0,396.68,84.01,66.71,1.1204,1.1218,18.917,18.948
136.0,136.0,28.0,26.97,0.0,0.59,0.0,-1.38,1.09,1.09,-5.124,-5.124
125.0,125.0,25.0,25.54,204.85,204.19,59.89,59.89,1.1046,1.1046,-3.574,-3.574
71.0,71.0,14.0,14.0,0.0,-0.09,0.0,0.0,1.0903,1.0909,-2.768,-2.769
0.0,3.47,0.0,0.93,0.0,1.71,0.0,6.21,1.0649,1.0649,3.688,3.68
0.0,5.71,0.0,0.0,0.0,0.0,0.0,5.05,1.1203,1.1152,17.821,17.804
128.0,128.0,26.0,51.0,0.0,-1.0,0.0,0.0,1.0764,1.0787,14.027,13.986
0.0,12.11,0.0,-9.89,660.0,660.75,-58.46,-58.46,1.0774,1.0802,15.238,15.238
0.0,-4.41,0.0,0.0,0.0,0.0,0.0,0.0,1.0649,1.0649,3.688,3.688
100.0,100.0,20.0,40.16,155.0,155.0,38.24,38.24,1.0913,1.0927,14.041,14.041
195.0,194.68,40.0,35.84,0.0,0.0,0.0,-0.44,1.1077,1.1061,-2.774,-2.822
194.0,194.0,39.0,47.39,0.0,0.0,-44.84,-45.83,1.0562,1.0555,7.204,7.199
108.0,108.0,22.0,22.0,184.38,184.38,-30.01,-30.01,1.099,1.099,0.0,-0.023
0.0,2.56,0.0,-1.34,300.0,300.0,15.25,12.29,1.1485,1.1485,24.271,24.271
74.0,73.09,15.0,14.78,0.0,0.0,0.0,-0.33,1.0727,1.0726,-2.612,-2.612
333.0,333.0,68.0,68.0,400.0,400.0,82.66,96.01,1.1255,1.1255,18.929,18.93
0.0,0.0,0.0,0.0,0.0,-0.24,0.0,0.85,1.0659,1.0667,9.476,9.588
0.0,1.07,0.0,0.0,660.0,651.73,-48.81,-44.96,1.0801,1.081,15.19,15.164
136.0,136.71,28.0,28.0,0.0,0.0,0.0,2.62,1.0903,1.0903,-5.118,-5.118
195.0,192.29,40.0,40.0,0.0,-1.38,0.0,0.0,1.1057,1.1057,-2.77,-2.77
181.0,187.97,37.0,37.14,0.0,0.0,0.0,1.04,1.0787,1.0796,13.106,13.106
265.0,261.1,54.0,46.06,236.7,236.7,178.08,178.08,1.0922,1.0922,5.974,5.995
136.0,136.0,28.0,27.77,0.0,0.0,0.0,0.57,1.091,1.091,-5.137,-5.137
100.0,100.0,20.0,20.0,155.0,155.0,71.4,36.22,1.0942,1.0942,13.974,13.974
317.0,317.0,64.0,64.0,167.9,167.9,91.56,78.74,1.0999,1.101,14.608,14.608
100.0,91.19,20.0,20.0,155.0,155.0,38.34,47.58,1.0915,1.0915,14.049,14.012
333.0,325.97,68.0,55.37,400.0,400.0,82.27,82.27,1.1195,1.1195,18.942,18.942
175.0,176.34,36.0,36.0,0.0,0.0,0.0,0.0,1.0802,1.0795,-1.051,-1.036
181.0,181.0,37.0,37.0,0.0,0.0,0.0,0.0,1.0778,1.0785,13.116,13.078
181.0,181.0,37.0,37.0,0.0,0.0,0.0,6.3,1.0833,1.0821,13.025,13.025
181.0,181.0,37.0,37.0,0.0,-1.31,0.0,0.0,1.0786,1.0786,13.106,13.018
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0658,1.0658,9.478,9.567
181.0,181.0,37.0,39.07,0.0,-3.38,0.0,-0.79,1.0788,1.0788,13.113,13.019
175.0,175.0,36.0,36.0,0.0,-1.52,0.0,0.0,1.0801,1.0789,-1.054,-1.022
333.0,322.68,68.0,71.26,400.0,379.51,122.88,86.99,1.134,1.134,18.912,18.931
265.0,265.0,54.0,54.0,236.68,236.68,172.58,172.58,1.0918,1.0897,5.977,6.005
333.0,333.23,68.0,68.0,400.0,401.49,100.81,89.65,1.129,1.129,18.915,18.915
171.0,172.16,35.0,34.62,0.0,-0.54,0.0,-0.14,1.0739,1.0748,-5.678,-5.693
125.0,125.71,25.0,25.0,204.76,204.76,59.77,59.77,1.1058,1.1073,-3.587,-3.587
100.0,100.0,20.0,20.0,155.0,155.0,23.52,44.86,1.091,1.093,14.035,14.038
0.0,0.0,0.0,2.27,0.0,-0.53,0.0,0.0,1.0633,1.0633,3.714,3.714
0.0,1.74,0.0,1.02,0.0,0.0,0.0,0.0,1.0656,1.0659,9.487,9.487
175.0,175.0,36.0,36.0,0.0,-0.66,0.0,0.0,1.0786,1.0786,-1.037,-1.028
71.0,71.0,14.0,14.0,0.0,-0.71,0.0,0.0,1.0911,1.0901,-2.762,-2.762
125.0,125.13,25.0,25.0,204.76,205.85,60.06,59.66,1.1063,1.1063,-3.59,-3.59
175.0,175.0,36.0,36.0,0.0,0.0,0.0,-3.23,1.0783,1.0783,-1.036,-1.036
181.0,172.75,37.0,37.0,0.0,-3.65,0.0,0.0,1.0775,1.0775,13.124,13.096
333.0,334.08,68.0,72.79,400.0,400.0,76.55,76.55,1.124,1.1214,18.945,18.945
125.0,124.73,25.0,25.32,204.78,203.96,59.43,59.43,1.1051,1.1055,-3.581,-3.581
125.0,125.0,25.0,25.0,204.95,204.95,61.08,61.08,1.1046,1.106,-3.586,-3.582
71.0,70.41,14.0,14.0,0.0,-0.03,0.0,0.0,1.0905,1.0901,-2.767,-2.767
0.0,0.0,0.0,2.72,0.0,-5.63,0.0,0.09,1.0705,1.0705,4.312,4.312
317.0,317.0,64.0,64.0,168.03,168.03,71.36,71.36,1.0997,1.0997,14.677,14.677
0.0,2.2,0.0,2.81,0.0,0.0,0.0,2.48,1.1132,1.1132,17.771,17.771
136.0,136.0,28.0,28.93,0.0,0.0,0.0,-0.01,1.0903,1.0903,-5.128,-5.128
265.0,265.0,54.0,54.0,236.83,228.76,182.31,168.68,1.0871,1.0877,6.058,5.997
195.0,195.0,40.0,36.62,0.0,2.92,0.0,-0.96,1.1058,1.1063,-2.765,-2.765
108.0,108.0,22.0,22.0,184.44,181.28,-8.74,-8.74,1.1,1.1,0.0,-0.006
265.0,260.93,54.0,46.84,236.69,234.33,173.01,167.08,1.0915,1.0915,5.983,6.013
171.0,172.62,35.0,35.0,0.0,0.0,0.0,0.0,1.0749,1.0749,-5.671,-5.671
100.0,100.0,20.0,20.0,155.0,143.57,35.48,64.35,1.0916,1.0916,14.047,13.978
97.0,100.29,20.0,16.65,184.41,184.41,8.06,3.91,1.1013,1.1013,-0.085,-0.085
0.0,0.0,0.0,-4.96,660.0,660.0,-32.32,-37.76,1.0861,1.0861,15.076,15.231
108.0,108.0,22.0,22.0,184.41,184.41,-11.1,-11.1,1.1001,1.1003,0.0,0.0
195.0,195.0,40.0,37.85,0.0,1.11,0.0,0.0,1.1062,1.1059,-2.765,-2.765
0.0,2.71,0.0,3.42,0.0,-0.78,0.0,0.0,1.1134,1.1134,17.758,17.758
97.0,97.0,20.0,21.17,184.39,185.46,23.52,23.52,1.102,1.102,-0.105,-0.091
195.0,193.87,40.0,40.0,0.0,0.0,0.0,-0.39,1.1056,1.1056,-2.766,-2.739
97.0,97.0,20.0,20.0,184.37,184.37,27.38,2.31,1.103,1.1007,-0.109,-0.109
74.0,73.21,15.0,15.0,0.0,-0.05,0.0,-0.73,1.0738,1.0727,-2.607,-2.662
175.0,174.39,36.0,36.0,0.0,0.0,0.0,0.0,1.0782,1.0782,-1.034,-1.034
333.0,333.0,68.0,68.91,400.0,402.57,84.02,84.02,1.1204,1.1204,18.916,18.916
97.0,97.0,20.0,17.72,184.41,181.76,10.12,5.24,1.1015,1.1015,-0.087,-0.108
0.0,0.0,0.0,0.0,300.0,302.13,15.93,11.93,1.1485,1.1485,24.267,24.308
97.0,97.0,20.0,20.74,184.41,184.41,8.54,8.54,1.1014,1.1022,-0.085,-0.085
136.0,136.0,28.0,28.0,0.0,-1.12,0.0,0.0,1.0919,1.0904,-5.125,-5.09
0.0,-0.26,0.0,3.83,400.0,400.0,104.18,104.18,1.131,1.1268,19.557,19.557
194.0,194.0,39.0,37.16,0.0,0.0,-36.82,-40.12,1.056,1.056,7.223,7.125
97.0,98.11,20.0,23.45,184.36,184.36,29.05,3.43,1.1035,1.1007,-0.111,-0.111
181.0,181.0,37.0,37.0,0.0,-2.83,0.0,0.0,1.0839,1.0839,13.015,13.015
0.0,0.0,0.0,1.23,0.0,-2.08,0.0,1.61,1.0646,1.0647,3.692,3.692
0.0,-3.54,0.0,0.75,660.0,647.68,-60.99,-60.99,1.0775,1.0775,15.215,15.215
97.0,97.0,20.0,20.0,184.41,181.44,9.46,9.46,1.1016,1.1017,-0.087,-0.099
180.0,179.14,37.0,37.0,0.0,-3.18,0.0,0.0,1.0737,1.0737,0.536,0.536
136.0,136.51,28.0,27.54,0.0,0.0,0.0,0.98,1.091,1.0904,-5.135,-5.135
0.0,0.0,0.0,3.97,0.0,0.89,0.0,-1.62,1.0683,1.068,4.342,4.316
194.0,194.0,39.0,39.0,0.0,1.54,-42.01,-42.61,1.0576,1.0576,7.193,7.193
97.0,96.18,20.0,20.0,184.41,182.66,10.76,10.76,1.1016,1.1008,-0.088,-0.085
195.0,193.78,40.0,38.51,0.0,0.0,0.0,0.0,1.107,1.107,-2.782,-2.782
128.0,128.0,26.0,26.0,0.0,0.0,0.0,0.0,1.0823,1.0773,13.933,14.011
0.0,6.59,0.0,0.0,0.0,0.0,0.0,0.0,1.1128,1.1128,17.779,17.788
0.0,0.0,0.0,3.53,400.0,402.6,92.75,82.48,1.1291,1.1291,19.565,19.565
0.0,1.94,0.0,-0.02,0.0,0.0,0.0,-3.46,1.0688,1.0688,4.337,4.353
175.0,176.29,36.0,36.0,0.0,0.0,0.0,0.0,1.0783,1.0787,-1.035,-1.035
125.0,125.0,25.0,25.0,204.77,204.77,59.76,59.76,1.1057,1.1057,-3.585,-3.585
180.0,180.52,37.0,37.0,0.0,0.0,0.0,-2.03,1.0736,1.0736,0.563,0.563
136.0,136.0,28.0,28.0,0.0,-0.09,0.0,-0.46,1.0902,1.0902,-5.118,-5.114
0.0,-2.59,0.0,7.0,400.0,391.3,47.21,78.7,1.1231,1.1231,19.57,19.57
181.0,181.0,37.0,25.98,0.0,-1.52,0.0,0.0,1.0811,1.081,13.057,13.031
125.0,125.0,25.0,25.0,204.75,204.75,60.44,60.47,1.1071,1.1071,-3.596,-3.576
136.0,135.08,28.0,27.09,0.0,1.06,0.0,-0.65,1.0899,1.0899,-5.123,-5.085
71.0,69.95,14.0,14.0,0.0,0.0,0.0,0.0,1.0905,1.0907,-2.755,-2.758
97.0,99.42,20.0,18.32,184.43,184.43,6.23,5.75,1.1011,1.1011,-0.082,-0.142
0.0,0.0,0.0,0.08,0.0,2.6,0.0,4.17,1.071,1.0687,4.31,4.31
317.0,317.0,64.0,56.6,167.97,167.97,98.42,98.42,1.0995,1.0995,14.629,14.598
0.0,1.5,0.0,0.0,0.0,0.53,0.0,0.0,1.0657,1.0657,9.521,9.455
194.0,194.0,39.0,36.41,0.0,0.0,-38.49,-40.07,1.0566,1.0561,7.224,7.224
74.0,73.84,15.0,15.0,0.0,0.06,0.0,0.0,1.0718,1.0718,-2.6,-2.572
0.0,0.0,0.0,0.0,660.0,659.08,-64.29,-64.29,1.0759,1.0759,15.247,15.2
100.0,100.0,20.0,20.0,155.0,161.27,42.67,55.66,1.0921,1.0917,14.042,14.072
175.0,177.26,36.0,36.0,0.0,0.0,0.0,-0.25,1.0785,1.0787,-1.037,-1.109
195.0,195.0,40.0,40.0,0.0,-1.8,0.0,0.5,1.1058,1.1058,-2.761,-2.761
333.0,334.59,68.0,68.0,400.0,400.0,85.78,89.56,1.126,1.126,18.925,18.968
194.0,194.0,39.0,41.58,0.0,0.0,-45.3,-45.3,1.0566,1.0562,7.196,7.196
0.0,-2.77,0.0,0.0,0.0,0.0,0.0,0.0,1.0647,1.0643,3.688,3.688
181.0,182.94,37.0,37.0,0.0,4.29,0.0,6.16,1.0821,1.0795,13.038,13.038
0.0,0.08,0.0,0.0,300.0,299.67,9.5,12.2,1.1397,1.1397,24.365,24.322
74.0,74.0,15.0,15.0,0.0,0.0,0.0,1.01,1.0705,1.0722,-2.584,-2.584
125.0,125.0,25.0,24.41,204.85,203.64,59.86,59.86,1.1046,1.1046,-3.574,-3.583
0.0,2.56,0.0,0.0,0.0,6.45,0.0,0.0,1.1167,1.1149,17.793,17.773
128.0,128.0,26.0,30.84,0.0,0.0,0.0,0.47,1.0764,1.0764,14.036,13.958
74.0,73.58,15.0,15.0,0.0,-0.74,0.0,0.0,1.0718,1.0718,-2.589,-2.589
0.0,-3.8,0.0,-0.18,0.0,-0.78,0.0,-2.79,1.0656,1.0651,3.667,3.659
333.0,333.0,68.0,67.85,400.0,398.64,82.72,82.72,1.1195,1.1195,18.938,18.87
125.0,125.0,25.0,25.0,204.78,204.49,59.31,59.88,1.1049,1.1049,-3.58,-3.58
100.0,100.0,20.0,33.04,155.0,162.39,70.23,51.92,1.0931,1.0921,13.994,13.994
0.0,5.77,0.0,-1.5,660.0,663.68,-58.71,-58.71,1.0774,1.0774,15.232,15.159
195.0,192.85,40.0,40.0,0.0,0.58,0.0,0.0,1.106,1.106,-2.767,-2.767
265.0,261.53,54.0,54.0,236.69,236.69,175.48,175.48,1.0918,1.0885,5.979,5.984
0.0,-1.67,0.0,0.0,300.0,300.0,14.09,14.09,1.1466,1.1447,24.292,24.292
333.0,329.18,68.0,69.8,400.0,387.55,84.02,88.81,1.1205,1.1205,18.915,18.915
181.0,184.01,37.0,37.0,0.0,7.38,0.0,14.07,1.0831,1.082,13.025,13.025
0.0,-2.35,0.0,0.0,660.0,660.0,-66.52,-66.52,1.0742,1.0742,15.294,15.116
108.0,108.0,22.0,22.0,184.38,184.38,-30.35,-30.35,1.0988,1.0988,0.0,0.0
0.0,-1.88,0.0,0.0,300.0,297.88,19.14,19.14,1.149,1.149,24.266,24.314
195.0,189.77,40.0,33.21,0.0,-1.73,0.0,-3.69,1.1068,1.1058,-2.782,-2.782
0.0,0.0,0.0,0.0,400.0,400.0,97.06,97.06,1.1306,1.1306,19.564,19.536
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.27,1.0656,1.0656,9.533,9.553
0.0,0.0,0.0,0.0,300.0,300.1,9.63,8.6,1.14,1.1422,24.371,24.371
100.0,96.32,20.0,20.0,155.0,155.29,74.16,51.35,1.0939,1.0917,13.976,13.976
195.0,195.0,40.0,42.16,0.0,0.35,0.0,-1.78,1.1069,1.1069,-2.781,-2.781
0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.25,1.115,1.116,17.801,17.801
171.0,171.4,35.0,34.67,0.0,0.0,0.0,-0.37,1.074,1.074,-5.674,-5.672
317.0,311.89,64.0,57.37,168.22,168.22,62.6,62.6,1.0998,1.0999,14.737,14.737
125.0,125.05,25.0,25.0,204.75,205.2,60.39,60.06,1.107,1.107,-3.594,-3.594
0.0,3.99,0.0,2.68,0.0,0.0,0.0,3.44,1.1164,1.1164,17.832,17.832
97.0,97.0,20.0,18.0,184.42,184.42,8.45,8.45,1.1011,1.1011,-0.086,-0.092
333.0,333.0,68.0,68.0,400.0,400.0,79.16,79.16,1.1245,1.1245,18.933,18.906
333.0,333.0,68.0,68.0,400.0,400.0,84.43,84.43,1.1245,1.1245,18.926,18.95
180.0,181.87,37.0,38.05,0.0,0.87,0.0,0.0,1.0736,1.0732,0.537,0.537
0.0,-3.7,0.0,1.31,0.0,0.0,0.0,-0.37,1.117,1.1142,17.787,17.816
265.0,265.0,54.0,51.86,236.68,236.91,173.16,173.16,1.0919,1.0902,5.976,6.007
108.0,108.0,22.0,18.72,184.37,179.37,-32.5,-7.4,1.099,1.1002,0.0,0.012
97.0,97.0,20.0,20.0,184.41,184.41,8.09,8.27,1.1014,1.1015,-0.085,-0.085
108.0,108.0,22.0,22.0,184.43,184.43,-9.01,-11.75,1.1,1.1,0.0,0.0
0.0,9.56,0.0,0.0,0.0,0.0,0.0,-8.07,1.1161,1.1151,17.796,17.81
0.0,7.71,0.0,0.0,400.0,385.96,51.1,51.1,1.1233,1.1246,19.577,19.577
265.0,265.0,54.0,51.75,236.73,237.93,174.61,174.61,1.0896,1.0901,6.018,6.011
0.0,0.0,0.0,8.15,660.0,645.58,-33.61,-33.61,1.0859,1.0804,15.073,15.115
265.0,265.0,54.0,54.0,236.82,236.82,182.4,179.39,1.0873,1.0873,6.047,6.047
265.0,264.08,54.0,54.0,236.67,236.67,166.58,166.58,1.0909,1.0909,5.989,6.026
180.0,180.0,37.0,37.34,0.0,-0.41,0.0,1.28,1.0736,1.0736,0.559,0.534
195.0,195.0,40.0,39.75,0.0,0.0,0.0,-0.06,1.106,1.106,-2.769,-2.769
125.0,124.96,25.0,25.0,204.8,204.8,61.23,60.74,1.1068,1.1056,-3.597,-3.586
0.0,0.0,0.0,-1.18,0.0,0.0,0.0,-6.11,1.1166,1.1147,17.789,17.809
194.0,194.0,39.0,41.2,0.0,3.1,-46.77,-35.93,1.0559,1.0559,7.201,7.177
108.0,107.67,22.0,22.0,184.37,184.37,-31.61,-10.66,1.0995,1.0995,0.0,-0.023
74.0,74.0,15.0,15.0,0.0,0.51,0.0,0.49,1.0737,1.0737,-2.604,-2.594
0.0,-0.53,0.0,0.0,300.0,300.0,9.55,12.17,1.1399,1.1426,24.355,24.355
71.0,71.11,14.0,13.3,0.0,0.0,0.0,-1.13,1.0908,1.0908,-2.764,-2.743
0.0,-3.05,0.0,-1.32,0.0,-0.22,0.0,-2.36,1.1134,1.1134,17.765,17.803
0.0,-0.12,0.0,0.0,400.0,400.0,47.53,47.53,1.123,1.1264,19.573,19.573
136.0,136.0,28.0,28.0,0.0,0.0,0.0,-0.61,1.0906,1.0905,-5.122,-5.122
181.0,174.69,37.0,36.93,0.0,0.0,0.0,0.0,1.082,1.0793,13.042,13.042
333.0,333.0,68.0,68.0,400.0,400.04,81.9,91.27,1.1194,1.1194,18.946,18.888
0.0,-0.54,0.0,-2.38,0.0,0.0,0.0,0.0,1.0657,1.0657,3.664,3.638
175.0,175.07,36.0,36.0,0.0,0.17,0.0,0.0,1.0785,1.0785,-1.033,-1.033
180.0,180.0,37.0,37.0,0.0,0.0,0.0,1.97,1.073,1.0741,0.58,0.58
317.0,285.76,64.0,23.3,167.96,167.96,97.78,77.84,1.0995,1.1015,14.626,14.727
74.0,73.84,15.0,13.39,0.0,-0.14,0.0,0.51,1.0717,1.0732,-2.592,-2.592
136.0,136.37,28.0,28.0,0.0,-1.31,0.0,0.0,1.0917,1.091,-5.127,-5.127
0.0,0.0,0.0,4.06,400.0,400.0,183.07,183.07,1.1337,1.1278,19.64,19.64
0.0,-8.69,0.0,-0.31,0.0,-3.98,0.0,-4.09,1.1135,1.115,17.753,17.784
128.0,128.0,26.0,27.31,0.0,-18.79,0.0,0.0,1.0784,1.0784,14.01,13.956
194.0,194.7,39.0,39.0,0.0,0.0,-40.86,-40.86,1.0577,1.0547,7.195,7.195
181.0,181.0,37.0,39.9,0.0,-1.41,0.0,-0.93,1.083,1.083,13.026,13.026
74.0,74.0,15.0,15.0,0.0,0.0,0.0,0.73,1.0715,1.0715,-2.593,-2.625
0.0,-0.53,0.0,0.0,0.0,-1.51,0.0,0.26,1.0655,1.0655,9.54,9.506
100.0,90.16,20.0,20.0,155.0,155.0,72.06,55.92,1.0934,1.0934,13.987,14.001
0.0,0.0,0.0,4.89,660.0,664.68,-54.67,-54.67,1.0779,1.0779,15.231,15.231
0.0,-0.8,0.0,0.0,0.0,-2.11,0.0,0.0,1.0661,1.0661,3.663,3.663
97.0,97.54,20.0,23.81,184.44,186.32,7.35,4.08,1.101,1.1007,-0.084,-0.108
108.0,108.0,22.0,24.57,184.39,182.84,-29.49,-10.94,1.0988,1.0988,0.0,-0.014
0.0,2.16,0.0,0.0,400.0,400.0,57.07,73.03,1.1237,1.1237,19.589,19.589
175.0,175.0,36.0,37.84,0.0,0.0,0.0,0.68,1.0795,1.0778,-1.059,-1.059
108.0,105.35,22.0,15.96,184.43,184.43,-8.62,-8.62,1.1,1.1002,0.0,0.0
108.0,105.06,22.0,22.59,184.48,183.46,-5.67,-5.67,1.0999,1.1,0.0,0.0
181.0,181.0,37.0,37.0,0.0,0.0,0.0,-0.71,1.0837,1.0837,13.018,13.018
71.0,70.21,14.0,16.25,0.0,-0.86,0.0,-0.91,1.0907,1.0906,-2.754,-2.754
0.0,2.85,0.0,2.39,400.0,400.0,114.79,69.53,1.1335,1.1335,19.546,19.572
195.0,195.0,40.0,35.58,0.0,0.0,0.0,1.65,1.1041,1.1075,-2.756,-2.821
317.0,317.0,64.0,64.0,168.06,169.8,84.21,84.21,1.0997,1.0998,14.671,14.671
0.0,0.0,0.0,-8.08,400.0,400.0,47.7,47.7,1.1229,1.1229,19.576,19.576
100.0,100.0,20.0,20.0,155.0,160.16,74.71,54.78,1.0946,1.0918,13.963,13.963
317.0,317.0,64.0,23.48,167.95,154.04,88.53,88.53,1.0997,1.1014,14.632,14.632
125.0,125.19,25.0,25.0,204.77,204.77,59.6,59.6,1.1055,1.1054,-3.585,-3.585
136.0,136.0,28.0,28.0,0.0,0.0,0.0,-0.08,1.0889,1.09,-5.129,-5.11
0.0,0.0,0.0,6.12,0.0,-2.81,0.0,0.0,1.0681,1.0681,4.347,4.334
0.0,0.0,0.0,0.0,660.0,660.0,-37.84,-37.84,1.0848,1.0806,15.088,15.088
128.0,128.17,26.0,26.0,0.0,9.32,0.0,0.0,1.0777,1.0791,13.996,13.981
71.0,71.0,14.0,14.0,0.0,0.88,0.0,-0.62,1.0905,1.0905,-2.758,-2.758
333.0,334.01,68.0,68.0,400.0,400.0,83.96,87.63,1.1205,1.1205,18.917,18.917
0.0,0.54,0.0,-2.79,0.0,3.2,0.0,1.3,1.069,1.0694,4.333,4.333
265.0,266.99,54.0,54.0,236.69,238.7,174.39,173.52,1.0919,1.0919,5.976,5.994
0.0,0.0,0.0,0.0,300.0,300.0,15.69,15.69,1.1492,1.1441,24.261,24.261
71.0,71.0,14.0,14.0,0.0,-1.13,0.0,-0.15,1.0908,1.0908,-2.764,-2.786
180.0,180.0,37.0,37.01,0.0,0.0,0.0,0.0,1.0739,1.0731,0.54,0.54
171.0,171.0,35.0,35.0,0.0,0.16,0.0,0.16,1.0735,1.0749,-5.674,-5.674
195.0,195.0,40.0,40.0,0.0,0.0,0.0,-1.15,1.1062,1.1062,-2.762,-2.794
71.0,71.48,14.0,14.84,0.0,-0.31,0.0,0.08,1.0904,1.0904,-2.768,-2.799
128.0,128.0,26.0,26.0,0.0,16.74,0.0,11.67,1.0706,1.077,14.141,14.141
108.0,108.0,22.0,22.0,184.4,183.2,-13.36,-9.19,1.1002,1.1002,0.0,0.0
180.0,180.0,37.0,36.24,0.0,0.0,0.0,-0.82,1.0734,1.0734,0.565,0.565
0.0,0.0,0.0,0.0,300.0,300.0,16.75,16.75,1.1509,1.1509,24.238,24.311
0.0,0.33,0.0,0.0,400.0,384.02,49.76,81.48,1.1226,1.1226,19.592,19.484
0.0,0.49,0.0,0.0,0.0,0.0,0.0,-0.07,1.0708,1.0687,4.309,4.326
265.0,262.4,54.0,52.67,236.72,228.88,170.21,165.39,1.0891,1.0878,6.022,6.012
128.0,131.21,26.0,26.0,0.0,0.0,0.0,0.0,1.0816,1.0794,13.936,13.936
136.0,135.45,28.0,27.14,0.0,0.0,0.0,0.0,1.0914,1.0914,-5.133,-5.133
0.0,13.75,0.0,0.0,0.0,0.0,0.0,-6.6,1.1169,1.1151,17.816,17.816
317.0,310.5,64.0,59.16,168.07,166.81,80.75,73.92,1.0998,1.0995,14.672,14.672
175.0,174.95,36.0,37.52,0.0,1.35,0.0,-1.07,1.0795,1.0777,-1.059,-1.034
0.0,0.0,0.0,0.0,300.0,300.0,9.99,9.99,1.1404,1.1404,24.357,24.357
0.0,3.72,0.0,0.23,0.0,1.47,0.0,3.82,1.0648,1.0648,3.69,3.695
0.0,3.76,0.0,4.9,400.0,403.72,100.66,100.66,1.1311,1.1271,19.554,19.554
195.0,193.79,40.0,40.0,0.0,0.06,0.0,0.0,1.1062,1.1056,-2.762,-2.723
108.0,106.59,22.0,23.31,184.43,184.43,-9.02,-11.4,1.1,1.1,0.0,-0.01
136.0,136.0,28.0,28.0,0.0,0.0,0.0,-0.71,1.0912,1.0902,-5.131,-5.131
0.0,0.0,0.0,22.95,400.0,379.96,51.6,51.6,1.1228,1.1262,19.595,19.544
333.0,333.0,68.0,70.24,400.0,400.0,84.13,86.95,1.1203,1.1203,18.913,18.913
0.0,0.0,0.0,0.0,660.0,660.0,-34.54,-43.16,1.0857,1.0857,15.076,15.182
0.0,0.48,0.0,2.63,400.0,400.0,53.76,69.07,1.1236,1.1251,19.578,19.578
0.0,0.0,0.0,0.0,300.0,302.11,18.96,11.5,1.1486,1.1486,24.274,24.342
194.0,194.0,39.0,39.0,0.0,0.0,-35.6,-35.6,1.0549,1.0549,7.268,7.229
74.0,75.6,15.0,15.9,0.0,0.0,0.0,0.0,1.0734,1.0734,-2.61,-2.56
100.0,100.0,20.0,20.0,155.0,159.62,70.99,48.59,1.0934,1.0934,13.987,13.987
128.0,124.09,26.0,26.0,0.0,1.06,0.0,0.0,1.0795,1.0795,13.964,13.964
125.0,125.0,25.0,25.0,204.77,204.77,59.41,61.01,1.1051,1.1051,-3.582,-3.582
175.0,175.0,36.0,36.0,0.0,0.66,0.0,0.0,1.0797,1.078,-1.059,-1.059
0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.04,1.0686,1.0686,4.339,4.321
317.0,293.18,64.0,64.0,168.08,168.08,73.44,75.45,1.0998,1.1004,14.678,14.678
171.0,171.0,35.0,35.0,0.0,0.0,0.0,-0.21,1.0755,1.0755,-5.672,-5.664
0.0,0.0,0.0,7.09,400.0,383.82,101.12,75.42,1.1302,1.1302,19.561,19.536
100.0,103.35,20.0,20.0,155.0,152.07,74.82,74.82,1.0948,1.0948,13.961,13.961
0.0,-5.2,0.0,-6.43,0.0,0.0,0.0,1.2,1.1125,1.1143,17.784,17.784
0.0,-1.38,0.0,0.0,0.0,-0.33,0.0,0.07,1.0655,1.0674,4.372,4.316
0.0,0.0,0.0,-1.08,0.0,0.0,0.0,-1.33,1.0682,1.0687,4.337,4.344
195.0,195.0,40.0,35.4,0.0,0.0,0.0,0.0,1.1071,1.1066,-2.782,-2.735
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.3,1.1132,1.1133,17.773,17.815
333.0,330.51,68.0,68.0,400.0,394.07,83.71,83.71,1.1201,1.1201,18.924,18.932
175.0,176.1,36.0,36.0,0.0,0.0,0.0,0.0,1.0787,1.0787,-1.038,-1.025
171.0,171.44,35.0,35.38,0.0,-0.47,0.0,-0.55,1.0744,1.0744,-5.67,-5.654
74.0,74.0,15.0,14.03,0.0,-0.82,0.0,0.0,1.0739,1.0739,-2.606,-2.606
0.0,0.0,0.0,0.0,0.0,-0.7,0.0,0.0,1.1157,1.1157,17.791,17.791
108.0,105.41,22.0,23.09,184.43,184.43,-8.79,-8.79,1.1,1.0995,0.0,0.0
71.0,72.15,14.0,14.0,0.0,-0.9,0.0,0.0,1.0903,1.0901,-2.767,-2.767
195.0,195.29,40.0,40.0,0.0,-0.31,0.0,0.0,1.1059,1.1058,-2.762,-2.762
181.0,180.45,37.0,33.62,0.0,-1.91,0.0,0.0,1.0829,1.0829,13.029,13.034
180.0,181.99,37.0,38.27,0.0,1.68,0.0,0.0,1.074,1.0736,0.537,0.537
0.0,-2.47,0.0,0.0,0.0,-2.41,0.0,0.0,1.0649,1.0645,3.689,3.689

